Leveraged Learning: entropy cleared per bit received

An expository essay containing some new results. A learner holds a prior belief over Boolean maps that answer a finite set of $Q$ questions, and receives answers one by one. Each answer carries surprisal and can clear predictive uncertainty about both the question asked and questions still unasked. We quantify this effect by the leverage: table entropy cleared per bit of surprisal received. Taking expectations over the truth prior and the question order, define the aggregate leverage as the ratio of expected uncertainty cleared to expected surprisal received. It equals one for independent answers and can exceed one for correlated answers. At finite size, this ratio is determined exactly by a single sequence: the mean entropy $G_\ell$ of the answers to $\ell$ questions. As the number of input bits grows at fixed asked fraction $t=\ell/Q$, a limiting increment profile $\gamma(t)$ determines the macroscopic learning curve. With $\eta_0$ the limiting initial entropy per question, the leverage becomes $L(t)= \frac{\eta_0-(1-t)\gamma(t)} {\int_0^t\gamma(x),dx}$. For exchangeable priors, de Finetti's representation gives a constant bulk profile $\gamma(t)$: deduction is confined to a boundary layer at $t=0$, and the leverage is forced to a hyperbolic form, as surprisal grows linearly. By contrast, we construct a simplicity prior with nontrivial bulk learning by grading Boolean maps by their polynomial degree over $\mathbb{F}_2$ and allocating weight across degree classes through a CDF $F$. Reed-Muller capacity then yields $\gamma(t)=1-F(t)$. This realizes any nonincreasing profile taking values in $[0,1]$, together with the corresponding macroscopic leverage curve.

==> data/bernstein3.dat <==
x b0 b1 b2 b3
0 1 0 0 0
0.005 0.985075 0.0148504 7.4625e-05 1.25e-07
0.01 0.970299 0.029403 0.000297 1e-06
0.015 0.955672 0.0436601 0.000664875 3.375e-06
0.02 0.941192 0.057624 0.001176 8e-06
0.025 0.926859 0.0712969 0.00182813 1.5625e-05
0.03 0.912673 0.084681 0.002619 2.7e-05
0.035 0.898632 0.0977786 0.00354638 4.2875e-05
0.04 0.884736 0.110592 0.004608 6.4e-05
0.045 0.870984 0.123123 0.00580163 9.1125e-05
0.05 0.857375 0.135375 0.007125 0.000125
0.055 0.843909 0.147349 0.00857588 0.000166375
0.06 0.830584 0.159048 0.010152 0.000216
0.065 0.8174 0.170474 0.0118511 0.000274625
0.07 0.804357 0.181629 0.013671 0.000343
0.075 0.791453 0.192516 0.0156094 0.000421875
0.08 0.778688 0.203136 0.017664 0.000512
0.085 0.766061 0.213492 0.0198326 0.000614125
0.09 0.753571 0.223587 0.022113 0.000729
0.095 0.741218 0.233422 0.0245029 0.000857375
0.1 0.729 0.243 0.027 0.001
0.105 0.716917 0.252323 0.0296021 0.00115762
0.11 0.704969 0.261393 0.032307 0.001331
0.115 0.693154 0.270213 0.0351124 0.00152088
0.12 0.681472 0.278784 0.038016 0.001728
0.125 0.669922 0.287109 0.0410156 0.00195312
0.13 0.658503 0.295191 0.044109 0.002197
0.135 0.647215 0.303031 0.0472939 0.00246038
0.14 0.636056 0.310632 0.050568 0.002744
0.145 0.625026 0.317996 0.0539291 0.00304862
0.15 0.614125 0.325125 0.057375 0.003375
0.155 0.603351 0.332022 0.0609034 0.00372387
0.16 0.592704 0.338688 0.064512 0.004096
0.165 0.582183 0.345126 0.0681986 0.00449213
0.17 0.571787 0.351339 0.071961 0.004913
0.175 0.561516 0.357328 0.0757969 0.00535937
0.18 0.551368 0.363096 0.079704 0.005832
0.185 0.541343 0.368645 0.0836801 0.00633162
0.19 0.531441 0.373977 0.087723 0.006859
0.195 0.52166 0.379095 0.0918304 0.00741488
0.2 0.512 0.384 0.096 0.008
0.205 0.50246 0.388695 0.10023 0.00861512
0.21 0.493039 0.393183 0.104517 0.009261
0.215 0.483737 0.397465 0.10886 0.00993837
0.22 0.474552 0.401544 0.113256 0.010648
0.225 0.465484 0.405422 0.117703 0.0113906
0.23 0.456533 0.409101 0.122199 0.012167
0.235 0.447697 0.412584 0.126741 0.0129779
0.24 0.438976 0.415872 0.131328 0.013824
0.245 0.430369 0.418968 0.135957 0.0147061
0.25 0.421875 0.421875 0.140625 0.015625
0.255 0.413494 0.424594 0.145331 0.0165814
0.26 0.405224 0.427128 0.150072 0.017576
0.265 0.397065 0.429479 0.154846 0.0186096
0.27 0.389017 0.431649 0.159651 0.019683
0.275 0.381078 0.433641 0.164484 0.0207969
0.28 0.373248 0.435456 0.169344 0.021952
0.285 0.365526 0.437097 0.174228 0.0231491
0.29 0.357911 0.438567 0.179133 0.024389
0.295 0.350403 0.439867 0.184058 0.0256724
0.3 0.343 0.441 0.189 0.027
0.305 0.335702 0.441968 0.193957 0.0283726
0.31 0.328509 0.442773 0.198927 0.029791
0.315 0.321419 0.443418 0.203907 0.0312559
0.32 0.314432 0.443904 0.208896 0.032768
0.325 0.307547 0.444234 0.213891 0.0343281
0.33 0.300763 0.444411 0.218889 0.035937
0.335 0.29408 0.444436 0.223889 0.0375954
0.34 0.287496 0.444312 0.228888 0.039304
0.345 0.281011 0.444041 0.233884 0.0410636
0.35 0.274625 0.443625 0.238875 0.042875
0.355 0.268336 0.443067 0.243858 0.0447389
0.36 0.262144 0.442368 0.248832 0.046656
0.365 0.256048 0.441531 0.253794 0.0486271
0.37 0.250047 0.440559 0.258741 0.050653
0.375 0.244141 0.439453 0.263672 0.0527344
0.38 0.238328 0.438216 0.268584 0.054872
0.385 0.232608 0.43685 0.273475 0.0570666
0.39 0.226981 0.435357 0.278343 0.059319
0.395 0.221445 0.43374 0.283185 0.0616299
0.4 0.216 0.432 0.288 0.064
0.405 0.210645 0.43014 0.292785 0.0664301
0.41 0.205379 0.428163 0.297537 0.068921
0.415 0.200202 0.42607 0.302255 0.0714734
0.42 0.195112 0.423864 0.306936 0.074088
0.425 0.190109 0.421547 0.311578 0.0767656
0.43 0.185193 0.419121 0.316179 0.079507
0.435 0.180362 0.416589 0.320736 0.0823129
0.44 0.175616 0.413952 0.325248 0.085184
0.445 0.170954 0.411213 0.329712 0.0881211
0.45 0.166375 0.408375 0.334125 0.091125
0.455 0.161879 0.405439 0.338486 0.0941964
0.46 0.157464 0.402408 0.342792 0.097336
0.465 0.15313 0.399284 0.347041 0.100545
0.47 0.148877 0.396069 0.351231 0.103823
0.475 0.144703 0.392766 0.355359 0.107172
0.48 0.140608 0.389376 0.359424 0.110592
0.485 0.136591 0.385902 0.363423 0.114084
0.49 0.132651 0.382347 0.367353 0.117649
0.495 0.128788 0.378712 0.371213 0.121287
0.5 0.125 0.375 0.375 0.125
0.505 0.121287 0.371213 0.378712 0.128788
0.51 0.117649 0.367353 0.382347 0.132651
0.515 0.114084 0.363423 0.385902 0.136591
0.52 0.110592 0.359424 0.389376 0.140608
0.525 0.107172 0.355359 0.392766 0.144703
0.53 0.103823 0.351231 0.396069 0.148877
0.535 0.100545 0.347041 0.399284 0.15313
0.54 0.097336 0.342792 0.402408 0.157464
0.545 0.0941964 0.338486 0.405439 0.161879
0.55 0.091125 0.334125 0.408375 0.166375
0.555 0.0881211 0.329712 0.411213 0.170954
0.56 0.085184 0.325248 0.413952 0.175616
0.565 0.0823129 0.320736 0.416589 0.180362
0.57 0.079507 0.316179 0.419121 0.185193
0.575 0.0767656 0.311578 0.421547 0.190109
0.58 0.074088 0.306936 0.423864 0.195112
0.585 0.0714734 0.302255 0.42607 0.200202
0.59 0.068921 0.297537 0.428163 0.205379
0.595 0.0664301 0.292785 0.43014 0.210645
0.6 0.064 0.288 0.432 0.216
0.605 0.0616299 0.283185 0.43374 0.221445
0.61 0.059319 0.278343 0.435357 0.226981
0.615 0.0570666 0.273475 0.43685 0.232608
0.62 0.054872 0.268584 0.438216 0.238328
0.625 0.0527344 0.263672 0.439453 0.244141
0.63 0.050653 0.258741 0.440559 0.250047
0.635 0.0486271 0.253794 0.441531 0.256048
0.64 0.046656 0.248832 0.442368 0.262144
0.645 0.0447389 0.243858 0.443067 0.268336
0.65 0.042875 0.238875 0.443625 0.274625
0.655 0.0410636 0.233884 0.444041 0.281011
0.66 0.039304 0.228888 0.444312 0.287496
0.665 0.0375954 0.223889 0.444436 0.29408
0.67 0.035937 0.218889 0.444411 0.300763
0.675 0.0343281 0.213891 0.444234 0.307547
0.68 0.032768 0.208896 0.443904 0.314432
0.685 0.0312559 0.203907 0.443418 0.321419
0.69 0.029791 0.198927 0.442773 0.328509
0.695 0.0283726 0.193957 0.441968 0.335702
0.7 0.027 0.189 0.441 0.343
0.705 0.0256724 0.184058 0.439867 0.350403
0.71 0.024389 0.179133 0.438567 0.357911
0.715 0.0231491 0.174228 0.437097 0.365526
0.72 0.021952 0.169344 0.435456 0.373248
0.725 0.0207969 0.164484 0.433641 0.381078
0.73 0.019683 0.159651 0.431649 0.389017
0.735 0.0186096 0.154846 0.429479 0.397065
0.74 0.017576 0.150072 0.427128 0.405224
0.745 0.0165814 0.145331 0.424594 0.413494
0.75 0.015625 0.140625 0.421875 0.421875
0.755 0.0147061 0.135957 0.418968 0.430369
0.76 0.013824 0.131328 0.415872 0.438976
0.765 0.0129779 0.126741 0.412584 0.447697
0.77 0.012167 0.122199 0.409101 0.456533
0.775 0.0113906 0.117703 0.405422 0.465484
0.78 0.010648 0.113256 0.401544 0.474552
0.785 0.00993837 0.10886 0.397465 0.483737
0.79 0.009261 0.104517 0.393183 0.493039
0.795 0.00861512 0.10023 0.388695 0.50246
0.8 0.008 0.096 0.384 0.512
0.805 0.00741487 0.0918304 0.379095 0.52166
0.81 0.006859 0.087723 0.373977 0.531441
0.815 0.00633163 0.0836801 0.368645 0.541343
0.82 0.005832 0.079704 0.363096 0.551368
0.825 0.00535938 0.0757969 0.357328 0.561516
0.83 0.004913 0.071961 0.351339 0.571787
0.835 0.00449213 0.0681986 0.345126 0.582183
0.84 0.004096 0.064512 0.338688 0.592704
0.845 0.00372388 0.0609034 0.332022 0.603351
0.85 0.003375 0.057375 0.325125 0.614125
0.855 0.00304863 0.0539291 0.317996 0.625026
0.86 0.002744 0.050568 0.310632 0.636056
0.865 0.00246038 0.0472939 0.303031 0.647215
0.87 0.002197 0.044109 0.295191 0.658503
0.875 0.00195312 0.0410156 0.287109 0.669922
0.88 0.001728 0.038016 0.278784 0.681472
0.885 0.00152087 0.0351124 0.270213 0.693154
0.89 0.001331 0.032307 0.261393 0.704969
0.895 0.00115762 0.0296021 0.252323 0.716917
0.9 0.001 0.027 0.243 0.729
0.905 0.000857375 0.0245029 0.233422 0.741218
0.91 0.000729 0.022113 0.223587 0.753571
0.915 0.000614125 0.0198326 0.213492 0.766061
0.92 0.000512 0.017664 0.203136 0.778688
0.925 0.000421875 0.0156094 0.192516 0.791453
0.93 0.000343 0.013671 0.181629 0.804357
0.935 0.000274625 0.0118511 0.170474 0.8174
0.94 0.000216 0.010152 0.159048 0.830584
0.945 0.000166375 0.00857588 0.147349 0.843909
0.95 0.000125 0.007125 0.135375 0.857375
0.955 9.1125e-05 0.00580163 0.123123 0.870984
0.96 6.4e-05 0.004608 0.110592 0.884736
0.965 4.2875e-05 0.00354638 0.0977786 0.898632
0.97 2.7e-05 0.002619 0.084681 0.912673
0.975 1.5625e-05 0.00182813 0.0712969 0.926859
0.98 8e-06 0.001176 0.057624 0.941192
0.985 3.375e-06 0.000664875 0.0436601 0.955672
0.99 1e-06 0.000297 0.029403 0.970299
0.995 1.25e-07 7.4625e-05 0.0148504 0.985075
1 0 0 0 1


==> data/blockfinite_clique4_q16.dat <==
t lev
0.062500 4.000000
0.125000 4.000000
0.187500 4.000000
0.250000 4.000000
0.312500 4.000000
0.375000 4.000000
0.437500 4.000000
0.500000 4.000000
0.562500 4.000000
0.625000 4.000000
0.687500 4.000000
0.750000 4.000000
0.812500 4.000000
0.875000 4.000000
0.937500 4.000000
1.000000 4.000000


==> data/blockfinite_clique4_q64.dat <==
t lev
0.015625 4.000000
0.031250 4.000000
0.046875 4.000000
0.062500 4.000000
0.078125 4.000000
0.093750 4.000000
0.109375 4.000000
0.125000 4.000000
0.140625 4.000000
0.156250 4.000000
0.171875 4.000000
0.187500 4.000000
0.203125 4.000000
0.218750 4.000000
0.234375 4.000000
0.250000 4.000000
0.265625 4.000000
0.281250 4.000000
0.296875 4.000000
0.312500 4.000000
0.328125 4.000000
0.343750 4.000000
0.359375 4.000000
0.375000 4.000000
0.390625 4.000000
0.406250 4.000000
0.421875 4.000000
0.437500 4.000000
0.453125 4.000000
0.468750 4.000000
0.484375 4.000000
0.500000 4.000000
0.515625 4.000000
0.531250 4.000000
0.546875 4.000000
0.562500 4.000000
0.578125 4.000000
0.593750 4.000000
0.609375 4.000000
0.625000 4.000000
0.640625 4.000000
0.656250 4.000000
0.671875 4.000000
0.687500 4.000000
0.703125 4.000000
0.718750 4.000000
0.734375 4.000000
0.750000 4.000000
0.765625 4.000000
0.781250 4.000000
0.796875 4.000000
0.812500 4.000000
0.828125 4.000000
0.843750 4.000000
0.859375 4.000000
0.875000 4.000000
0.890625 4.000000
0.906250 4.000000
0.921875 4.000000
0.937500 4.000000
0.953125 4.000000
0.968750 4.000000
0.984375 4.000000
1.000000 4.000000


==> data/blockfinite_mdsfresh_q16.dat <==
t lev
0.062500 1.000000
0.125000 1.150000
0.187500 1.273381
0.250000 1.374474
0.312500 1.456522
0.375000 1.521994
0.437500 1.572810
0.500000 1.610503
0.562500 1.636364
0.625000 1.651556
0.687500 1.657244
0.750000 1.654713
0.812500 1.645511
0.875000 1.631579
0.937500 1.615385
1.000000 1.600000


==> data/blockfinite_mdsfresh_q64.dat <==
t lev
0.015625 1.000000
0.031250 1.035714
0.046875 1.069919
0.062500 1.102680
0.078125 1.134058
0.093750 1.164108
0.109375 1.192885
0.125000 1.220438
0.140625 1.246813
0.156250 1.272054
0.171875 1.296201
0.187500 1.319293
0.203125 1.341364
0.218750 1.362450
0.234375 1.382582
0.250000 1.401789
0.265625 1.420099
0.281250 1.437540
0.296875 1.454135
0.312500 1.469908
0.328125 1.484882
0.343750 1.499078
0.359375 1.512515
0.375000 1.525213
0.390625 1.537189
0.406250 1.548460
0.421875 1.559044
0.437500 1.568955
0.453125 1.578209
0.468750 1.586820
0.484375 1.594802
0.500000 1.602169
0.515625 1.608933
0.531250 1.615109
0.546875 1.620708
0.562500 1.625744
0.578125 1.630228
0.593750 1.634173
0.609375 1.637593
0.625000 1.640499
0.640625 1.642905
0.656250 1.644823
0.671875 1.646269
0.687500 1.647255
0.703125 1.647797
0.718750 1.647909
0.734375 1.647608
0.750000 1.646911
0.765625 1.645835
0.781250 1.644400
0.796875 1.642624
0.812500 1.640528
0.828125 1.638136
0.843750 1.635470
0.859375 1.632555
0.875000 1.629417
0.890625 1.626085
0.906250 1.622587
0.921875 1.618956
0.937500 1.615223
0.953125 1.611424
0.968750 1.607595
0.984375 1.603774
1.000000 1.600000


==> data/blockfinite_parity4_q16.dat <==
t lev
0.062500 1.000000
0.125000 1.000000
0.187500 1.009524
0.250000 1.026938
0.312500 1.050661
0.375000 1.079190
0.437500 1.111111
0.500000 1.145098
0.562500 1.179894
0.625000 1.214286
0.687500 1.247059
0.750000 1.276939
0.812500 1.302500
0.875000 1.322034
0.937500 1.333333
1.000000 1.333333


==> data/blockfinite_parity4_q64.dat <==
t lev
0.015625 1.000000
0.031250 1.000000
0.046875 1.000512
0.062500 1.001517
0.078125 1.002997
0.093750 1.004932
0.109375 1.007304
0.125000 1.010094
0.140625 1.013284
0.156250 1.016856
0.171875 1.020791
0.187500 1.025072
0.203125 1.029680
0.218750 1.034599
0.234375 1.039812
0.250000 1.045300
0.265625 1.051047
0.281250 1.057038
0.296875 1.063255
0.312500 1.069682
0.328125 1.076303
0.343750 1.083104
0.359375 1.090068
0.375000 1.097180
0.390625 1.104425
0.406250 1.111790
0.421875 1.119258
0.437500 1.126816
0.453125 1.134449
0.468750 1.142144
0.484375 1.149886
0.500000 1.157662
0.515625 1.165458
0.531250 1.173260
0.546875 1.181055
0.562500 1.188828
0.578125 1.196567
0.593750 1.204258
0.609375 1.211886
0.625000 1.219438
0.640625 1.226900
0.656250 1.234258
0.671875 1.241497
0.687500 1.248602
0.703125 1.255559
0.718750 1.262350
0.734375 1.268961
0.750000 1.275374
0.765625 1.281572
0.781250 1.287537
0.796875 1.293250
0.812500 1.298691
0.828125 1.303838
0.843750 1.308669
0.859375 1.313160
0.875000 1.317286
0.890625 1.321019
0.906250 1.324330
0.921875 1.327187
0.937500 1.329555
0.953125 1.331397
0.968750 1.332671
0.984375 1.333333
1.000000 1.333333


==> data/extraction_m1.dat <==
p ratio
0.00639648 0.0338803
0.00888671 0.0387318
0.0113769 0.0431544
0.0138672 0.047273
0.0163574 0.0511597
0.0188476 0.0548608
0.0213379 0.0584079
0.0238281 0.0618241
0.0263183 0.065127
0.0288086 0.0683298
0.0312988 0.0714436
0.033789 0.0744769
0.0362793 0.0774372
0.0387695 0.0803304
0.0412597 0.0831619
0.04375 0.0859361
0.0462402 0.0886569
0.0487304 0.0913276
0.0512207 0.0939513
0.0537109 0.0965307
0.0562011 0.0990682
0.0586914 0.101566
0.0611816 0.104026
0.0636718 0.106449
0.066162 0.108839
0.0686523 0.111195
0.0711425 0.11352
0.0736327 0.115814
0.076123 0.11808
0.0786132 0.120317
0.0811034 0.122527
0.0835937 0.124711
0.0860839 0.126869
0.0885741 0.129003
0.0910644 0.131114
0.0935546 0.133201
0.0960448 0.135266
0.0985351 0.137309
0.101025 0.139332
0.103516 0.141334
0.106006 0.143316
0.108496 0.145279
0.110986 0.147222
0.113476 0.149148
0.115967 0.151055
0.118457 0.152945
0.120947 0.154818
0.123437 0.156674
0.125928 0.158514
0.128418 0.160338
0.130908 0.162146
0.133398 0.163939
0.135889 0.165717
0.138379 0.16748
0.140869 0.169229
0.143359 0.170964
0.145849 0.172686
0.14834 0.174393
0.15083 0.176088
0.15332 0.177769
0.15581 0.179438
0.158301 0.181094
0.160791 0.182738
0.163281 0.18437
0.165771 0.18599
0.168262 0.187598
0.170752 0.189195
0.173242 0.190781
0.175732 0.192355
0.178222 0.193919
0.180713 0.195472
0.183203 0.197014
0.185693 0.198547
0.188183 0.200069
0.190674 0.201581
0.193164 0.203083
0.195654 0.204575
0.198144 0.206058
0.200635 0.207531
0.203125 0.208995
0.205615 0.21045
0.208105 0.211896
0.210595 0.213333
0.213086 0.214762
0.215576 0.216181
0.218066 0.217593
0.220556 0.218996
0.223047 0.22039
0.225537 0.221777
0.228027 0.223155
0.230517 0.224526
0.233008 0.225888
0.235498 0.227243
0.237988 0.228591
0.240478 0.229931
0.242969 0.231263
0.245459 0.232589
0.247949 0.233907
0.250439 0.235218
0.252929 0.236521
0.25542 0.237818
0.25791 0.239109
0.2604 0.240392
0.26289 0.241669
0.265381 0.242939
0.267871 0.244202
0.270361 0.245459
0.272851 0.24671
0.275342 0.247955
0.277832 0.249193
0.280322 0.250426
0.282812 0.251652
0.285302 0.252872
0.287793 0.254086
0.290283 0.255295
0.292773 0.256498
0.295263 0.257695
0.297754 0.258886
0.300244 0.260072
0.302734 0.261252
0.305224 0.262427
0.307715 0.263597
0.310205 0.264761
0.312695 0.26592
0.315185 0.267074
0.317675 0.268223
0.320166 0.269366
0.322656 0.270505
0.325146 0.271639
0.327636 0.272767
0.330127 0.273891
0.332617 0.27501
0.335107 0.276125
0.337597 0.277234
0.340088 0.278339
0.342578 0.27944
0.345068 0.280536
0.347558 0.281627
0.350048 0.282714
0.352539 0.283797
0.355029 0.284875
0.357519 0.285949
0.360009 0.287019
0.3625 0.288084
0.36499 0.289146
0.36748 0.290203
0.36997 0.291256
0.372461 0.292305
0.374951 0.29335
0.377441 0.294392
0.379931 0.295429
0.382421 0.296462
0.384912 0.297492
0.387402 0.298518
0.389892 0.29954
0.392382 0.300558
0.394873 0.301573
0.397363 0.302584
0.399853 0.303592
0.402343 0.304596
0.404834 0.305596
0.407324 0.306593
0.409814 0.307587
0.412304 0.308577
0.414795 0.309564
0.417285 0.310548
0.419775 0.311528
0.422265 0.312505
0.424755 0.313479
0.427246 0.314449
0.429736 0.315417
0.432226 0.316381
0.434716 0.317342
0.437207 0.3183
0.439697 0.319255
0.442187 0.320207
0.444677 0.321157
0.447168 0.322103
0.449658 0.323046
0.452148 0.323987
0.454638 0.324924
0.457128 0.325859
0.459619 0.326791
0.462109 0.327721
0.464599 0.328647
0.467089 0.329571
0.46958 0.330492
0.47207 0.331411
0.47456 0.332327
0.47705 0.333241
0.479541 0.334152
0.482031 0.33506
0.484521 0.335966
0.487011 0.336869
0.489501 0.337771
0.491992 0.338669
0.494482 0.339565
0.496972 0.340459
0.499462 0.341351
0.501953 0.34224
0.504443 0.343127
0.506933 0.344012
0.509423 0.344895
0.511914 0.345775
0.514404 0.346653
0.516894 0.34753
0.519384 0.348404
0.521874 0.349276
0.524365 0.350145
0.526855 0.351013
0.529345 0.351879
0.531835 0.352743
0.534326 0.353605
0.536816 0.354465
0.539306 0.355323
0.541796 0.356179
0.544287 0.357033
0.546777 0.357885
0.549267 0.358736
0.551757 0.359585
0.554247 0.360432
0.556738 0.361277
0.559228 0.362121
0.561718 0.362963
0.564208 0.363803
0.566699 0.364642
0.569189 0.365479
0.571679 0.366314
0.574169 0.367148
0.57666 0.36798
0.57915 0.368811
0.58164 0.36964
0.58413 0.370468
0.586621 0.371294
0.589111 0.372119
0.591601 0.372942
0.594091 0.373764
0.596581 0.374585
0.599072 0.375405
0.601562 0.376223
0.604052 0.37704
0.606542 0.377855
0.609033 0.378669
0.611523 0.379482
0.614013 0.380294
0.616503 0.381105
0.618994 0.381915
0.621484 0.382723
0.623974 0.38353
0.626464 0.384337
0.628954 0.385142
0.631445 0.385946
0.633935 0.386749
0.636425 0.387552
0.638915 0.388353
0.641406 0.389153
0.643896 0.389953
0.646386 0.390751
0.648876 0.391549
0.651367 0.392346
0.653857 0.393142
0.656347 0.393938
0.658837 0.394732
0.661327 0.395526
0.663818 0.396319
0.666308 0.397112
0.668798 0.397904
0.671288 0.398695
0.673779 0.399486
0.676269 0.400276
0.678759 0.401066
0.681249 0.401855
0.68374 0.402643
0.68623 0.403432
0.68872 0.404219
0.69121 0.405007
0.6937 0.405794
0.696191 0.40658
0.698681 0.407367
0.701171 0.408153
0.703661 0.408939
0.706152 0.409725
0.708642 0.41051
0.711132 0.411295
0.713622 0.412081
0.716113 0.412866
0.718603 0.413651
0.721093 0.414436
0.723583 0.415221
0.726073 0.416006
0.728564 0.416792
0.731054 0.417577
0.733544 0.418363
0.736034 0.419148
0.738525 0.419934
0.741015 0.420721
0.743505 0.421507
0.745995 0.422294
0.748486 0.423081
0.750976 0.423869
0.753466 0.424657
0.755956 0.425446
0.758447 0.426236
0.760937 0.427026
0.763427 0.427816
0.765917 0.428607
0.768407 0.429399
0.770898 0.430192
0.773388 0.430986
0.775878 0.431781
0.778368 0.432576
0.780859 0.433373
0.783349 0.43417
0.785839 0.434969
0.788329 0.435769
0.79082 0.43657
0.79331 0.437373
0.7958 0.438176
0.79829 0.438982
0.80078 0.439788
0.803271 0.440597
0.805761 0.441406
0.808251 0.442218
0.810741 0.443031
0.813232 0.443847
0.815722 0.444664
0.818212 0.445483
0.820702 0.446304
0.823193 0.447127
0.825683 0.447953
0.828173 0.448781
0.830663 0.449612
0.833153 0.450445
0.835644 0.45128
0.838134 0.452119
0.840624 0.45296
0.843114 0.453804
0.845605 0.454652
0.848095 0.455503
0.850585 0.456357
0.853075 0.457214
0.855566 0.458075
0.858056 0.45894
0.860546 0.459809
0.863036 0.460682
0.865526 0.46156
0.868017 0.462442
0.870507 0.463328
0.872997 0.464219
0.875487 0.465116
0.877978 0.466017
0.880468 0.466925
0.882958 0.467837
0.885448 0.468756
0.887939 0.469681
0.890429 0.470613
0.892919 0.471551
0.895409 0.472497
0.897899 0.47345
0.90039 0.474411
0.90288 0.47538
0.90537 0.476358
0.90786 0.477345
0.910351 0.478341
0.912841 0.479348
0.915331 0.480365
0.917821 0.481393
0.920312 0.482433
0.922802 0.483486
0.925292 0.484552
0.927782 0.485632
0.930273 0.486727
0.932763 0.487838
0.935253 0.488966
0.937743 0.490112
0.940233 0.491277
0.942724 0.492463
0.945214 0.493673
0.947704 0.494906
0.950194 0.496166
0.952685 0.497455
0.955175 0.498775
0.957665 0.50013
0.960155 0.501523
0.962646 0.502958
0.965136 0.504441
0.967626 0.505977
0.970116 0.507574
0.972606 0.509241
0.975097 0.510988
0.977587 0.51283
0.980077 0.514786
0.982567 0.516881
0.985058 0.519152
0.987548 0.521652
0.990038 0.524465
0.992528 0.527743
0.995019 0.531798
0.997509 0.537523
0.999999 0.562849


==> data/extraction_m2.dat <==
p ratio
0.00251522 0.0188282
0.00501518 0.0319517
0.00751514 0.0436919
0.0100151 0.0545436
0.0125151 0.0647257
0.015015 0.0743633
0.017515 0.0835391
0.0200149 0.0923121
0.0225149 0.100727
0.0250149 0.10882
0.0275148 0.116618
0.0300148 0.124148
0.0325147 0.131428
0.0350147 0.138477
0.0375146 0.145311
0.0400146 0.151942
0.0425146 0.158384
0.0450145 0.164648
0.0475145 0.170742
0.0500144 0.176677
0.0525144 0.18246
0.0550144 0.188099
0.0575143 0.193602
0.0600143 0.198973
0.0625142 0.20422
0.0650142 0.209348
0.0675142 0.214362
0.0700141 0.219267
0.0725141 0.224067
0.075014 0.228766
0.077514 0.233369
0.080014 0.237879
0.0825139 0.242299
0.0850139 0.246633
0.0875138 0.250885
0.0900138 0.255056
0.0925138 0.25915
0.0950137 0.263169
0.0975137 0.267117
0.100014 0.270994
0.102514 0.274804
0.105014 0.278549
0.107514 0.28223
0.110013 0.285851
0.112513 0.289411
0.115013 0.292914
0.117513 0.296361
0.120013 0.299754
0.122513 0.303094
0.125013 0.306383
0.127513 0.309622
0.130013 0.312812
0.132513 0.315956
0.135013 0.319053
0.137513 0.322106
0.140013 0.325116
0.142513 0.328083
0.145013 0.331009
0.147513 0.333895
0.150013 0.336741
0.152513 0.33955
0.155013 0.342321
0.157513 0.345056
0.160013 0.347755
0.162513 0.35042
0.165013 0.353051
0.167513 0.355648
0.170012 0.358214
0.172512 0.360748
0.175012 0.363251
0.177512 0.365724
0.180012 0.368167
0.182512 0.370582
0.185012 0.372968
0.187512 0.375327
0.190012 0.377659
0.192512 0.379964
0.195012 0.382244
0.197512 0.384498
0.200012 0.386727
0.202512 0.388932
0.205012 0.391113
0.207512 0.393271
0.210012 0.395406
0.212512 0.397518
0.215012 0.399609
0.217512 0.401678
0.220012 0.403725
0.222512 0.405752
0.225012 0.407759
0.227512 0.409746
0.230012 0.411713
0.232511 0.41366
0.235011 0.415589
0.237511 0.417499
0.240011 0.419391
0.242511 0.421266
0.245011 0.423122
0.247511 0.424962
0.250011 0.426784
0.252511 0.42859
0.255011 0.430379
0.257511 0.432153
0.260011 0.43391
0.262511 0.435652
0.265011 0.437379
0.267511 0.43909
0.270011 0.440787
0.272511 0.44247
0.275011 0.444138
0.277511 0.445792
0.280011 0.447432
0.282511 0.449058
0.285011 0.450672
0.287511 0.452272
0.290011 0.453859
0.292511 0.455433
0.29501 0.456995
0.29751 0.458544
0.30001 0.460082
0.30251 0.461607
0.30501 0.46312
0.30751 0.464622
0.31001 0.466112
0.31251 0.467592
0.31501 0.46906
0.31751 0.470517
0.32001 0.471963
0.32251 0.473399
0.32501 0.474824
0.32751 0.476239
0.33001 0.477644
0.33251 0.479039
0.33501 0.480424
0.33751 0.481799
0.34001 0.483165
0.34251 0.484521
0.34501 0.485868
0.34751 0.487205
0.35001 0.488534
0.35251 0.489854
0.355009 0.491165
0.357509 0.492467
0.360009 0.493761
0.362509 0.495046
0.365009 0.496323
0.367509 0.497592
0.370009 0.498853
0.372509 0.500105
0.375009 0.50135
0.377509 0.502587
0.380009 0.503816
0.382509 0.505038
0.385009 0.506253
0.387509 0.507459
0.390009 0.508659
0.392509 0.509852
0.395009 0.511037
0.397509 0.512216
0.400009 0.513387
0.402509 0.514552
0.405009 0.51571
0.407509 0.516861
0.410009 0.518006
0.412509 0.519145
0.415009 0.520277
0.417508 0.521402
0.420008 0.522522
0.422508 0.523635
0.425008 0.524742
0.427508 0.525844
0.430008 0.526939
0.432508 0.528029
0.435008 0.529113
0.437508 0.530191
0.440008 0.531263
0.442508 0.53233
0.445008 0.533392
0.447508 0.534448
0.450008 0.535499
0.452508 0.536544
0.455008 0.537584
0.457508 0.53862
0.460008 0.53965
0.462508 0.540675
0.465008 0.541695
0.467508 0.54271
0.470008 0.54372
0.472508 0.544726
0.475008 0.545727
0.477507 0.546723
0.480007 0.547715
0.482507 0.548702
0.485007 0.549684
0.487507 0.550663
0.490007 0.551636
0.492507 0.552606
0.495007 0.553571
0.497507 0.554532
0.500007 0.555489
0.502507 0.556442
0.505007 0.55739
0.507507 0.558335
0.510007 0.559276
0.512507 0.560212
0.515007 0.561145
0.517507 0.562074
0.520007 0.563
0.522507 0.563921
0.525007 0.564839
0.527507 0.565754
0.530007 0.566665
0.532507 0.567572
0.535007 0.568475
0.537507 0.569376
0.540006 0.570273
0.542506 0.571166
0.545006 0.572056
0.547506 0.572943
0.550006 0.573827
0.552506 0.574708
0.555006 0.575585
0.557506 0.576459
0.560006 0.57733
0.562506 0.578199
0.565006 0.579064
0.567506 0.579926
0.570006 0.580785
0.572506 0.581642
0.575006 0.582496
0.577506 0.583347
0.580006 0.584195
0.582506 0.58504
0.585006 0.585883
0.587506 0.586723
0.590006 0.587561
0.592506 0.588396
0.595006 0.589228
0.597506 0.590058
0.600006 0.590886
0.602505 0.591711
0.605005 0.592533
0.607505 0.593354
0.610005 0.594172
0.612505 0.594988
0.615005 0.595801
0.617505 0.596613
0.620005 0.597422
0.622505 0.598229
0.625005 0.599034
0.627505 0.599837
0.630005 0.600638
0.632505 0.601437
0.635005 0.602234
0.637505 0.603029
0.640005 0.603822
0.642505 0.604614
0.645005 0.605403
0.647505 0.606191
0.650005 0.606977
0.652505 0.607762
0.655005 0.608544
0.657505 0.609325
0.660005 0.610105
0.662504 0.610883
0.665004 0.611659
0.667504 0.612434
0.670004 0.613207
0.672504 0.613979
0.675004 0.61475
0.677504 0.615519
0.680004 0.616287
0.682504 0.617053
0.685004 0.617818
0.687504 0.618583
0.690004 0.619345
0.692504 0.620107
0.695004 0.620868
0.697504 0.621627
0.700004 0.622386
0.702504 0.623143
0.705004 0.6239
0.707504 0.624656
0.710004 0.62541
0.712504 0.626164
0.715004 0.626917
0.717504 0.627669
0.720004 0.628421
0.722504 0.629172
0.725003 0.629922
0.727503 0.630671
0.730003 0.63142
0.732503 0.632169
0.735003 0.632917
0.737503 0.633664
0.740003 0.634411
0.742503 0.635158
0.745003 0.635904
0.747503 0.63665
0.750003 0.637396
0.752503 0.638142
0.755003 0.638887
0.757503 0.639632
0.760003 0.640378
0.762503 0.641123
0.765003 0.641868
0.767503 0.642614
0.770003 0.643359
0.772503 0.644105
0.775003 0.644851
0.777503 0.645597
0.780003 0.646344
0.782503 0.647091
0.785002 0.647838
0.787502 0.648586
0.790002 0.649335
0.792502 0.650084
0.795002 0.650834
0.797502 0.651585
0.800002 0.652336
0.802502 0.653089
0.805002 0.653842
0.807502 0.654597
0.810002 0.655353
0.812502 0.656109
0.815002 0.656867
0.817502 0.657627
0.820002 0.658388
0.822502 0.65915
0.825002 0.659914
0.827502 0.66068
0.830002 0.661448
0.832502 0.662217
0.835002 0.662988
0.837502 0.663762
0.840002 0.664537
0.842502 0.665315
0.845002 0.666096
0.847501 0.666879
0.850001 0.667665
0.852501 0.668453
0.855001 0.669244
0.857501 0.670039
0.860001 0.670837
0.862501 0.671638
0.865001 0.672442
0.867501 0.673251
0.870001 0.674063
0.872501 0.674879
0.875001 0.6757
0.877501 0.676525
0.880001 0.677354
0.882501 0.678189
0.885001 0.679029
0.887501 0.679874
0.890001 0.680725
0.892501 0.681582
0.895001 0.682445
0.897501 0.683314
0.900001 0.684191
0.902501 0.685075
0.905001 0.685966
0.907501 0.686866
0.91 0.687774
0.9125 0.688691
0.915 0.689617
0.9175 0.690554
0.92 0.691501
0.9225 0.692459
0.925 0.69343
0.9275 0.694413
0.93 0.69541
0.9325 0.696421
0.935 0.697448
0.9375 0.698492
0.94 0.699553
0.9425 0.700634
0.945 0.701735
0.9475 0.702859
0.95 0.704007
0.9525 0.705182
0.955 0.706386
0.9575 0.707623
0.96 0.708895
0.9625 0.710206
0.965 0.711562
0.9675 0.712967
0.969999 0.71443
0.972499 0.715957
0.974999 0.717561
0.977499 0.719254
0.979999 0.721054
0.982499 0.722987
0.984999 0.725085
0.987499 0.727402
0.989999 0.730017
0.992499 0.733076
0.994999 0.736882
0.997499 0.742298
0.999999 0.767082


==> data/extraction_m3.dat <==
p ratio
0.00250006 0.042077
0.00500005 0.0746105
0.00750005 0.102731
0.01 0.127673
0.0125 0.150129
0.015 0.170559
0.0175 0.189298
0.02 0.206596
0.0225 0.222652
0.025 0.237622
0.0275 0.251636
0.03 0.264802
0.0325 0.277208
0.035 0.288932
0.0375 0.300038
0.04 0.310583
0.0425 0.320615
0.045 0.330179
0.0475 0.339312
0.05 0.348047
0.0525 0.356414
0.055 0.36444
0.0575 0.372148
0.06 0.379562
0.0625 0.386699
0.065 0.393577
0.0675 0.400213
0.07 0.406621
0.0725 0.412815
0.075 0.418807
0.0775 0.424608
0.08 0.430229
0.0825 0.435679
0.085 0.440967
0.0875 0.446101
0.09 0.45109
0.0925 0.45594
0.095 0.460657
0.0975 0.465249
0.1 0.46972
0.1025 0.474077
0.105 0.478323
0.1075 0.482465
0.11 0.486506
0.1125 0.490451
0.115 0.494303
0.1175 0.498066
0.12 0.501745
0.1225 0.505341
0.125 0.508859
0.1275 0.512301
0.13 0.51567
0.1325 0.518968
0.135 0.522199
0.1375 0.525365
0.14 0.528467
0.1425 0.531509
0.145 0.534491
0.1475 0.537417
0.15 0.540288
0.1525 0.543106
0.155 0.545872
0.1575 0.548588
0.16 0.551256
0.1625 0.553877
0.165 0.556453
0.1675 0.558985
0.17 0.561474
0.1725 0.563921
0.175 0.566328
0.1775 0.568697
0.18 0.571027
0.1825 0.57332
0.185 0.575577
0.1875 0.5778
0.19 0.579988
0.1925 0.582144
0.195 0.584267
0.1975 0.586359
0.2 0.58842
0.2025 0.590452
0.205 0.592454
0.2075 0.594429
0.21 0.596376
0.2125 0.598295
0.215 0.600189
0.2175 0.602057
0.22 0.603901
0.2225 0.605719
0.225 0.607514
0.2275 0.609286
0.23 0.611035
0.2325 0.612762
0.235 0.614467
0.2375 0.616151
0.24 0.617814
0.2425 0.619457
0.245 0.62108
0.2475 0.622684
0.25 0.624269
0.2525 0.625835
0.255 0.627383
0.2575 0.628913
0.26 0.630426
0.2625 0.631922
0.265 0.633401
0.2675 0.634863
0.27 0.63631
0.2725 0.637741
0.275 0.639156
0.2775 0.640557
0.28 0.641942
0.2825 0.643313
0.285 0.64467
0.2875 0.646013
0.29 0.647342
0.2925 0.648657
0.295 0.64996
0.2975 0.651249
0.3 0.652526
0.3025 0.65379
0.305 0.655042
0.3075 0.656282
0.31 0.65751
0.3125 0.658727
0.315 0.659932
0.3175 0.661126
0.32 0.662309
0.3225 0.663481
0.325 0.664643
0.3275 0.665794
0.33 0.666935
0.3325 0.668066
0.335 0.669187
0.3375 0.670298
0.34 0.671399
0.3425 0.672491
0.345 0.673574
0.3475 0.674648
0.35 0.675713
0.3525 0.676769
0.355 0.677816
0.3575 0.678855
0.36 0.679885
0.3625 0.680908
0.365 0.681922
0.3675 0.682928
0.37 0.683926
0.3725 0.684916
0.375 0.685899
0.3775 0.686874
0.38 0.687842
0.3825 0.688802
0.385 0.689756
0.3875 0.690702
0.39 0.691641
0.3925 0.692574
0.395 0.693499
0.3975 0.694418
0.4 0.695331
0.4025 0.696237
0.405 0.697137
0.4075 0.69803
0.41 0.698917
0.4125 0.699798
0.415 0.700673
0.4175 0.701543
0.42 0.702406
0.4225 0.703264
0.425 0.704116
0.4275 0.704962
0.43 0.705803
0.4325 0.706639
0.435 0.707469
0.4375 0.708294
0.44 0.709113
0.4425 0.709928
0.445 0.710737
0.4475 0.711542
0.45 0.712341
0.4525 0.713136
0.455 0.713926
0.4575 0.714711
0.46 0.715492
0.4625 0.716268
0.465 0.717039
0.4675 0.717806
0.47 0.718569
0.4725 0.719327
0.475 0.720081
0.4775 0.720831
0.48 0.721577
0.4825 0.722318
0.485 0.723056
0.4875 0.723789
0.49 0.724518
0.4925 0.725244
0.495 0.725966
0.4975 0.726684
0.5 0.727398
0.5025 0.728109
0.505 0.728815
0.5075 0.729519
0.51 0.730218
0.5125 0.730915
0.515 0.731608
0.5175 0.732297
0.52 0.732983
0.5225 0.733666
0.525 0.734345
0.5275 0.735021
0.529999 0.735695
0.532499 0.736364
0.534999 0.737031
0.537499 0.737695
0.539999 0.738356
0.542499 0.739014
0.544999 0.739668
0.547499 0.74032
0.549999 0.740969
0.552499 0.741616
0.554999 0.742259
0.557499 0.7429
0.559999 0.743538
0.562499 0.744173
0.564999 0.744806
0.567499 0.745436
0.569999 0.746064
0.572499 0.746689
0.574999 0.747312
0.577499 0.747932
0.579999 0.74855
0.582499 0.749165
0.584999 0.749778
0.587499 0.750389
0.589999 0.750997
0.592499 0.751603
0.594999 0.752207
0.597499 0.752809
0.599999 0.753409
0.602499 0.754006
0.604999 0.754602
0.607499 0.755195
0.609999 0.755787
0.612499 0.756376
0.614999 0.756963
0.617499 0.757549
0.619999 0.758132
0.622499 0.758714
0.624999 0.759294
0.627499 0.759872
0.629999 0.760448
0.632499 0.761023
0.634999 0.761596
0.637499 0.762167
0.639999 0.762736
0.642499 0.763304
0.644999 0.76387
0.647499 0.764435
0.649999 0.764998
0.652499 0.76556
0.654999 0.76612
0.657499 0.766679
0.659999 0.767236
0.662499 0.767792
0.664999 0.768346
0.667499 0.768899
0.669999 0.769451
0.672499 0.770001
0.674999 0.770551
0.677499 0.771099
0.679999 0.771645
0.682499 0.772191
0.684999 0.772736
0.687499 0.773279
0.689999 0.773821
0.692499 0.774362
0.694999 0.774903
0.697499 0.775442
0.699999 0.77598
0.702499 0.776517
0.704999 0.777054
0.707499 0.777589
0.709999 0.778124
0.712499 0.778657
0.714999 0.77919
0.717499 0.779722
0.719999 0.780254
0.722499 0.780785
0.724999 0.781315
0.727499 0.781844
0.729999 0.782373
0.732499 0.782901
0.734999 0.783429
0.737499 0.783956
0.739999 0.784483
0.742499 0.785009
0.744999 0.785535
0.747499 0.78606
0.749999 0.786585
0.752499 0.78711
0.754999 0.787634
0.757499 0.788158
0.759999 0.788682
0.762499 0.789206
0.764999 0.789729
0.767499 0.790253
0.769999 0.790776
0.772499 0.7913
0.774999 0.791823
0.777499 0.792346
0.779999 0.79287
0.782499 0.793394
0.784999 0.793917
0.787499 0.794441
0.789999 0.794966
0.792499 0.79549
0.794999 0.796015
0.797499 0.796541
0.799999 0.797066
0.802499 0.797593
0.804999 0.798119
0.807499 0.798647
0.809999 0.799175
0.812499 0.799704
0.814999 0.800233
0.817499 0.800763
0.819999 0.801295
0.822499 0.801827
0.824999 0.80236
0.827499 0.802894
0.829999 0.803429
0.832499 0.803966
0.834999 0.804504
0.837499 0.805043
0.839999 0.805584
0.842499 0.806126
0.844999 0.806669
0.847499 0.807215
0.849999 0.807762
0.852499 0.808311
0.854999 0.808862
0.857499 0.809415
0.859999 0.80997
0.862499 0.810528
0.864999 0.811087
0.867499 0.81165
0.869999 0.812215
0.872499 0.812782
0.874999 0.813353
0.877499 0.813927
0.879999 0.814504
0.882499 0.815084
0.884999 0.815667
0.887499 0.816255
0.889999 0.816846
0.892499 0.817442
0.894999 0.818042
0.897499 0.818646
0.899999 0.819255
0.902499 0.819869
0.904999 0.820488
0.907499 0.821113
0.909999 0.821744
0.912499 0.822382
0.914999 0.823025
0.917499 0.823676
0.919999 0.824335
0.922499 0.825001
0.924999 0.825675
0.927499 0.826359
0.929999 0.827052
0.932499 0.827755
0.934999 0.828469
0.937499 0.829195
0.939999 0.829933
0.942499 0.830685
0.944999 0.831451
0.947499 0.832233
0.949999 0.833033
0.952499 0.833851
0.954999 0.83469
0.957499 0.835552
0.959999 0.836439
0.962499 0.837354
0.964999 0.8383
0.967499 0.839281
0.969999 0.840303
0.972499 0.841371
0.974999 0.842493
0.977499 0.843679
0.979999 0.844941
0.982499 0.846298
0.984999 0.847773
0.987499 0.849403
0.989999 0.851247
0.992499 0.853409
0.994999 0.856107
0.997499 0.859965
0.999999 0.877947


==> data/extraction_m4.dat <==
p ratio
0.0025 0.106988
0.005 0.176902
0.00749999 0.229776
0.00999999 0.272152
0.0125 0.307361
0.015 0.337357
0.0175 0.363393
0.02 0.386321
0.0225 0.406746
0.025 0.425116
0.0275 0.441771
0.03 0.456972
0.0325 0.47093
0.035 0.48381
0.0375 0.49575
0.04 0.506864
0.0425 0.517244
0.045 0.526972
0.0475 0.536114
0.05 0.54473
0.0524999 0.552868
0.0549999 0.560574
0.0574999 0.567884
0.0599999 0.574832
0.0624999 0.581449
0.0649999 0.587759
0.0674999 0.593788
0.0699999 0.599554
0.0724999 0.605079
0.0749999 0.610377
0.0774999 0.615465
0.0799999 0.620357
0.0824999 0.625065
0.0849999 0.6296
0.0874999 0.633974
0.0899999 0.638195
0.0924999 0.642272
0.0949999 0.646215
0.0974999 0.650029
0.0999999 0.653723
0.1025 0.657302
0.105 0.660772
0.1075 0.66414
0.11 0.667409
0.1125 0.670586
0.115 0.673673
0.1175 0.676676
0.12 0.679598
0.1225 0.682443
0.125 0.685215
0.1275 0.687916
0.13 0.69055
0.1325 0.693119
0.135 0.695626
0.1375 0.698074
0.14 0.700464
0.1425 0.7028
0.145 0.705084
0.1475 0.707316
0.15 0.7095
0.1525 0.711637
0.155 0.713729
0.1575 0.715777
0.16 0.717783
0.1625 0.719748
0.165 0.721674
0.1675 0.723563
0.17 0.725414
0.1725 0.727231
0.175 0.729013
0.1775 0.730762
0.18 0.732479
0.1825 0.734165
0.185 0.73582
0.1875 0.737447
0.19 0.739045
0.1925 0.740616
0.195 0.74216
0.1975 0.743679
0.2 0.745172
0.2025 0.746641
0.205 0.748086
0.2075 0.749508
0.21 0.750907
0.2125 0.752285
0.215 0.753642
0.2175 0.754978
0.22 0.756294
0.2225 0.75759
0.225 0.758868
0.2275 0.760126
0.23 0.761367
0.2325 0.76259
0.235 0.763796
0.2375 0.764985
0.24 0.766158
0.2425 0.767314
0.245 0.768455
0.2475 0.769581
0.25 0.770692
0.2525 0.771789
0.255 0.772871
0.2575 0.77394
0.26 0.774995
0.2625 0.776037
0.265 0.777065
0.2675 0.778082
0.27 0.779086
0.2725 0.780077
0.275 0.781057
0.2775 0.782025
0.28 0.782982
0.2825 0.783928
0.285 0.784863
0.2875 0.785788
0.29 0.786702
0.2925 0.787605
0.295 0.788499
0.2975 0.789383
0.3 0.790258
0.3025 0.791123
0.305 0.791978
0.3075 0.792825
0.31 0.793663
0.3125 0.794492
0.315 0.795313
0.3175 0.796125
0.32 0.796929
0.3225 0.797725
0.325 0.798513
0.3275 0.799293
0.33 0.800066
0.3325 0.800831
0.335 0.801589
0.3375 0.802339
0.34 0.803083
0.3425 0.80382
0.345 0.804549
0.3475 0.805272
0.35 0.805989
0.3525 0.806699
0.355 0.807403
0.3575 0.8081
0.36 0.808791
0.3625 0.809476
0.365 0.810156
0.3675 0.810829
0.37 0.811497
0.3725 0.812159
0.375 0.812815
0.3775 0.813466
0.38 0.814112
0.3825 0.814752
0.385 0.815387
0.3875 0.816017
0.39 0.816642
0.3925 0.817262
0.395 0.817877
0.3975 0.818488
0.4 0.819093
0.4025 0.819694
0.405 0.820291
0.4075 0.820883
0.41 0.82147
0.4125 0.822053
0.415 0.822632
0.4175 0.823206
0.42 0.823777
0.4225 0.824343
0.425 0.824905
0.4275 0.825463
0.43 0.826018
0.4325 0.826568
0.435 0.827115
0.4375 0.827658
0.44 0.828197
0.4425 0.828732
0.445 0.829264
0.4475 0.829793
0.45 0.830318
0.4525 0.830839
0.455 0.831357
0.4575 0.831872
0.46 0.832383
0.4625 0.832892
0.465 0.833397
0.4675 0.833898
0.47 0.834397
0.4725 0.834893
0.475 0.835386
0.4775 0.835875
0.48 0.836362
0.4825 0.836846
0.485 0.837327
0.4875 0.837805
0.49 0.838281
0.4925 0.838753
0.495 0.839223
0.4975 0.839691
0.5 0.840155
0.502499 0.840618
0.504999 0.841077
0.507499 0.841534
0.509999 0.841989
0.512499 0.842441
0.514999 0.842891
0.517499 0.843338
0.519999 0.843783
0.522499 0.844226
0.524999 0.844666
0.527499 0.845104
0.529999 0.84554
0.532499 0.845974
0.534999 0.846406
0.537499 0.846835
0.539999 0.847263
0.542499 0.847688
0.544999 0.848111
0.547499 0.848533
0.549999 0.848952
0.552499 0.849369
0.554999 0.849785
0.557499 0.850198
0.559999 0.85061
0.562499 0.851019
0.564999 0.851427
0.567499 0.851834
0.569999 0.852238
0.572499 0.852641
0.574999 0.853042
0.577499 0.853441
0.579999 0.853838
0.582499 0.854234
0.584999 0.854629
0.587499 0.855021
0.589999 0.855412
0.592499 0.855802
0.594999 0.85619
0.597499 0.856576
0.599999 0.856961
0.602499 0.857345
0.604999 0.857727
0.607499 0.858108
0.609999 0.858487
0.612499 0.858865
0.614999 0.859242
0.617499 0.859617
0.619999 0.859991
0.622499 0.860363
0.624999 0.860735
0.627499 0.861105
0.629999 0.861474
0.632499 0.861841
0.634999 0.862208
0.637499 0.862573
0.639999 0.862937
0.642499 0.8633
0.644999 0.863662
0.647499 0.864023
0.649999 0.864383
0.652499 0.864742
0.654999 0.8651
0.657499 0.865456
0.659999 0.865812
0.662499 0.866167
0.664999 0.86652
0.667499 0.866873
0.669999 0.867225
0.672499 0.867576
0.674999 0.867926
0.677499 0.868276
0.679999 0.868624
0.682499 0.868972
0.684999 0.869319
0.687499 0.869665
0.689999 0.87001
0.692499 0.870355
0.694999 0.870699
0.697499 0.871042
0.699999 0.871384
0.702499 0.871726
0.704999 0.872067
0.707499 0.872408
0.709999 0.872748
0.712499 0.873087
0.714999 0.873426
0.717499 0.873764
0.719999 0.874102
0.722499 0.874439
0.724999 0.874776
0.727499 0.875112
0.729999 0.875448
0.732499 0.875783
0.734999 0.876118
0.737499 0.876453
0.739999 0.876787
0.742499 0.877121
0.744999 0.877455
0.747499 0.877788
0.749999 0.878121
0.752499 0.878454
0.754999 0.878786
0.757499 0.879119
0.759999 0.879451
0.762499 0.879783
0.764999 0.880115
0.767499 0.880446
0.769999 0.880778
0.772499 0.88111
0.774999 0.881441
0.777499 0.881773
0.779999 0.882104
0.782499 0.882436
0.784999 0.882768
0.787499 0.883099
0.789999 0.883431
0.792499 0.883763
0.794999 0.884096
0.797499 0.884428
0.799999 0.884761
0.802499 0.885094
0.804999 0.885427
0.807499 0.885761
0.809999 0.886095
0.812499 0.886429
0.814999 0.886764
0.817499 0.8871
0.819999 0.887436
0.822499 0.887772
0.824999 0.888109
0.827499 0.888447
0.829999 0.888785
0.832499 0.889125
0.834999 0.889465
0.837499 0.889805
0.839999 0.890147
0.842499 0.89049
0.844999 0.890833
0.847499 0.891178
0.849999 0.891524
0.852499 0.891871
0.854999 0.892219
0.857499 0.892568
0.859999 0.892919
0.862499 0.893271
0.864999 0.893625
0.867499 0.89398
0.869999 0.894337
0.872499 0.894696
0.874999 0.895057
0.877499 0.895419
0.879999 0.895783
0.882499 0.89615
0.884999 0.896519
0.887499 0.89689
0.889999 0.897264
0.892499 0.89764
0.894999 0.898019
0.897499 0.898401
0.899999 0.898786
0.902499 0.899174
0.904999 0.899565
0.907499 0.89996
0.909999 0.900359
0.912499 0.900762
0.914999 0.901169
0.917499 0.90158
0.919999 0.901996
0.922499 0.902417
0.924999 0.902844
0.927499 0.903276
0.929999 0.903714
0.932499 0.904159
0.934999 0.904611
0.937499 0.90507
0.939999 0.905538
0.942499 0.906013
0.944999 0.906499
0.947499 0.906994
0.949999 0.9075
0.952499 0.908019
0.954999 0.908551
0.957499 0.909097
0.959999 0.909659
0.962499 0.91024
0.964999 0.91084
0.967499 0.911463
0.969999 0.912112
0.972499 0.912791
0.974999 0.913504
0.977499 0.914258
0.979999 0.915062
0.982499 0.915926
0.984999 0.916866
0.987499 0.917906
0.989999 0.919085
0.992499 0.920469
0.994999 0.922198
0.997499 0.924679
0.999999 0.936376


==> data/extraction_n2.dat <==
p ratio
0.0648437 0.275674
0.0671875 0.278566
0.0695312 0.281404
0.071875 0.284193
0.0742187 0.286933
0.0765625 0.289627
0.0789062 0.292276
0.08125 0.294882
0.0835937 0.297447
0.0859375 0.299972
0.0882812 0.302459
0.090625 0.304909
0.0929687 0.307323
0.0953125 0.309703
0.0976562 0.312049
0.1 0.314362
0.102344 0.316644
0.104687 0.318895
0.107031 0.321117
0.109375 0.32331
0.111719 0.325475
0.114062 0.327613
0.116406 0.329725
0.11875 0.33181
0.121094 0.333871
0.123437 0.335907
0.125781 0.33792
0.128125 0.339909
0.130469 0.341875
0.132812 0.34382
0.135156 0.345743
0.1375 0.347645
0.139844 0.349526
0.142187 0.351387
0.144531 0.353229
0.146875 0.355051
0.149219 0.356855
0.151562 0.35864
0.153906 0.360408
0.15625 0.362157
0.158594 0.36389
0.160937 0.365605
0.163281 0.367304
0.165625 0.368987
0.167969 0.370654
0.170312 0.372305
0.172656 0.373941
0.175 0.375562
0.177344 0.377169
0.179687 0.37876
0.182031 0.380338
0.184375 0.381902
0.186719 0.383452
0.189062 0.384989
0.191406 0.386513
0.19375 0.388023
0.196094 0.389521
0.198437 0.391007
0.200781 0.39248
0.203125 0.393941
0.205469 0.395391
0.207812 0.396828
0.210156 0.398255
0.2125 0.399669
0.214844 0.401073
0.217187 0.402466
0.219531 0.403848
0.221875 0.40522
0.224219 0.406581
0.226562 0.407932
0.228906 0.409273
0.23125 0.410604
0.233594 0.411925
0.235937 0.413236
0.238281 0.414538
0.240625 0.415831
0.242969 0.417114
0.245312 0.418389
0.247656 0.419654
0.25 0.420911
0.252344 0.422158
0.254687 0.423398
0.257031 0.424629
0.259375 0.425851
0.261719 0.427066
0.264062 0.428272
0.266406 0.42947
0.26875 0.430661
0.271094 0.431843
0.273437 0.433018
0.275781 0.434186
0.278125 0.435346
0.280469 0.436498
0.282812 0.437644
0.285156 0.438782
0.2875 0.439913
0.289844 0.441037
0.292187 0.442155
0.294531 0.443265
0.296875 0.444369
0.299218 0.445466
0.301562 0.446557
0.303906 0.447641
0.30625 0.448719
0.308593 0.44979
0.310937 0.450856
0.313281 0.451915
0.315625 0.452968
0.317968 0.454015
0.320312 0.455056
0.322656 0.456092
0.325 0.457121
0.327343 0.458145
0.329687 0.459163
0.332031 0.460176
0.334375 0.461183
0.336718 0.462185
0.339062 0.463181
0.341406 0.464172
0.34375 0.465158
0.346093 0.466139
0.348437 0.467114
0.350781 0.468085
0.353125 0.46905
0.355468 0.47001
0.357812 0.470966
0.360156 0.471917
0.3625 0.472863
0.364843 0.473804
0.367187 0.47474
0.369531 0.475672
0.371875 0.476599
0.374218 0.477522
0.376562 0.478441
0.378906 0.479354
0.38125 0.480264
0.383593 0.481169
0.385937 0.48207
0.388281 0.482967
0.390625 0.483859
0.392968 0.484748
0.395312 0.485632
0.397656 0.486512
0.4 0.487388
0.402343 0.48826
0.404687 0.489129
0.407031 0.489993
0.409375 0.490854
0.411718 0.49171
0.414062 0.492563
0.416406 0.493413
0.41875 0.494258
0.421093 0.4951
0.423437 0.495939
0.425781 0.496774
0.428125 0.497605
0.430468 0.498433
0.432812 0.499257
0.435156 0.500078
0.4375 0.500896
0.439843 0.50171
0.442187 0.502521
0.444531 0.503329
0.446875 0.504133
0.449218 0.504934
0.451562 0.505732
0.453906 0.506527
0.45625 0.507319
0.458593 0.508108
0.460937 0.508893
0.463281 0.509676
0.465625 0.510456
0.467968 0.511232
0.470312 0.512006
0.472656 0.512777
0.475 0.513545
0.477343 0.514311
0.479687 0.515073
0.482031 0.515833
0.484375 0.51659
0.486718 0.517344
0.489062 0.518095
0.491406 0.518844
0.49375 0.519591
0.496093 0.520334
0.498437 0.521075
0.500781 0.521814
0.503125 0.52255
0.505468 0.523284
0.507812 0.524015
0.510156 0.524743
0.5125 0.525469
0.514843 0.526193
0.517187 0.526915
0.519531 0.527634
0.521875 0.528351
0.524218 0.529065
0.526562 0.529778
0.528906 0.530488
0.531249 0.531195
0.533593 0.531901
0.535937 0.532605
0.538281 0.533306
0.540624 0.534005
0.542968 0.534702
0.545312 0.535397
0.547656 0.53609
0.549999 0.536781
0.552343 0.53747
0.554687 0.538157
0.557031 0.538842
0.559374 0.539525
0.561718 0.540206
0.564062 0.540885
0.566406 0.541563
0.568749 0.542238
0.571093 0.542912
0.573437 0.543584
0.575781 0.544254
0.578124 0.544922
0.580468 0.545589
0.582812 0.546254
0.585156 0.546917
0.587499 0.547579
0.589843 0.548238
0.592187 0.548897
0.594531 0.549553
0.596874 0.550208
0.599218 0.550862
0.601562 0.551514
0.603906 0.552164
0.606249 0.552813
0.608593 0.55346
0.610937 0.554106
0.613281 0.55475
0.615624 0.555393
0.617968 0.556035
0.620312 0.556675
0.622656 0.557314
0.624999 0.557951
0.627343 0.558587
0.629687 0.559222
0.632031 0.559855
0.634374 0.560488
0.636718 0.561118
0.639062 0.561748
0.641406 0.562377
0.643749 0.563004
0.646093 0.56363
0.648437 0.564255
0.650781 0.564879
0.653124 0.565502
0.655468 0.566123
0.657812 0.566744
0.660156 0.567363
0.662499 0.567982
0.664843 0.568599
0.667187 0.569216
0.669531 0.569831
0.671874 0.570446
0.674218 0.571059
0.676562 0.571672
0.678906 0.572284
0.681249 0.572895
0.683593 0.573505
0.685937 0.574114
0.688281 0.574723
0.690624 0.57533
0.692968 0.575937
0.695312 0.576543
0.697656 0.577149
0.699999 0.577753
0.702343 0.578357
0.704687 0.578961
0.707031 0.579564
0.709374 0.580166
0.711718 0.580767
0.714062 0.581368
0.716406 0.581969
0.718749 0.582569
0.721093 0.583168
0.723437 0.583767
0.725781 0.584366
0.728124 0.584964
0.730468 0.585561
0.732812 0.586159
0.735156 0.586755
0.737499 0.587352
0.739843 0.587948
0.742187 0.588544
0.744531 0.58914
0.746874 0.589736
0.749218 0.590331
0.751562 0.590926
0.753906 0.591521
0.756249 0.592116
0.758593 0.592711
0.760937 0.593306
0.763281 0.593901
0.765624 0.594496
0.767968 0.595091
0.770312 0.595686
0.772655 0.596281
0.774999 0.596876
0.777343 0.597471
0.779687 0.598066
0.78203 0.598662
0.784374 0.599258
0.786718 0.599855
0.789062 0.600451
0.791405 0.601048
0.793749 0.601646
0.796093 0.602244
0.798437 0.602842
0.80078 0.603441
0.803124 0.604041
0.805468 0.604641
0.807812 0.605242
0.810155 0.605843
0.812499 0.606445
0.814843 0.607048
0.817187 0.607652
0.81953 0.608257
0.821874 0.608863
0.824218 0.60947
0.826562 0.610078
0.828905 0.610687
0.831249 0.611297
0.833593 0.611909
0.835937 0.612521
0.83828 0.613136
0.840624 0.613751
0.842968 0.614368
0.845312 0.614987
0.847655 0.615607
0.849999 0.616229
0.852343 0.616853
0.854687 0.617479
0.85703 0.618107
0.859374 0.618737
0.861718 0.619369
0.864062 0.620003
0.866405 0.62064
0.868749 0.621279
0.871093 0.621921
0.873437 0.622565
0.87578 0.623213
0.878124 0.623863
0.880468 0.624516
0.882812 0.625173
0.885155 0.625833
0.887499 0.626496
0.889843 0.627163
0.892187 0.627834
0.89453 0.62851
0.896874 0.629189
0.899218 0.629873
0.901562 0.630561
0.903905 0.631255
0.906249 0.631953
0.908593 0.632657
0.910937 0.633367
0.91328 0.634083
0.915624 0.634805
0.917968 0.635533
0.920312 0.636269
0.922655 0.637012
0.924999 0.637763
0.927343 0.638522
0.929687 0.639291
0.93203 0.640068
0.934374 0.640856
0.936718 0.641654
0.939062 0.642463
0.941405 0.643285
0.943749 0.64412
0.946093 0.644969
0.948437 0.645833
0.95078 0.646713
0.953124 0.647612
0.955468 0.648529
0.957812 0.649468
0.960155 0.650431
0.962499 0.651419
0.964843 0.652435
0.967187 0.653484
0.96953 0.654569
0.971874 0.655694
0.974218 0.656867
0.976562 0.658094
0.978905 0.659385
0.981249 0.660753
0.983593 0.662216
0.985937 0.663796
0.98828 0.665531
0.990624 0.667477
0.992968 0.669735
0.995312 0.672516
0.997655 0.676414
0.999999 0.693193


==> data/extraction_n3.dat <==
p ratio
0.00639648 0.0338803
0.00888671 0.0387318
0.0113769 0.0431544
0.0138672 0.047273
0.0163574 0.0511597
0.0188476 0.0548608
0.0213379 0.0584079
0.0238281 0.0618241
0.0263183 0.065127
0.0288086 0.0683298
0.0312988 0.0714436
0.033789 0.0744769
0.0362793 0.0774372
0.0387695 0.0803304
0.0412597 0.0831619
0.04375 0.0859361
0.0462402 0.0886569
0.0487304 0.0913276
0.0512207 0.0939513
0.0537109 0.0965307
0.0562011 0.0990682
0.0586914 0.101566
0.0611816 0.104026
0.0636718 0.106449
0.066162 0.108839
0.0686523 0.111195
0.0711425 0.11352
0.0736327 0.115814
0.076123 0.11808
0.0786132 0.120317
0.0811034 0.122527
0.0835937 0.124711
0.0860839 0.126869
0.0885741 0.129003
0.0910644 0.131114
0.0935546 0.133201
0.0960448 0.135266
0.0985351 0.137309
0.101025 0.139332
0.103516 0.141334
0.106006 0.143316
0.108496 0.145279
0.110986 0.147222
0.113476 0.149148
0.115967 0.151055
0.118457 0.152945
0.120947 0.154818
0.123437 0.156674
0.125928 0.158514
0.128418 0.160338
0.130908 0.162146
0.133398 0.163939
0.135889 0.165717
0.138379 0.16748
0.140869 0.169229
0.143359 0.170964
0.145849 0.172686
0.14834 0.174393
0.15083 0.176088
0.15332 0.177769
0.15581 0.179438
0.158301 0.181094
0.160791 0.182738
0.163281 0.18437
0.165771 0.18599
0.168262 0.187598
0.170752 0.189195
0.173242 0.190781
0.175732 0.192355
0.178222 0.193919
0.180713 0.195472
0.183203 0.197014
0.185693 0.198547
0.188183 0.200069
0.190674 0.201581
0.193164 0.203083
0.195654 0.204575
0.198144 0.206058
0.200635 0.207531
0.203125 0.208995
0.205615 0.21045
0.208105 0.211896
0.210595 0.213333
0.213086 0.214762
0.215576 0.216181
0.218066 0.217593
0.220556 0.218996
0.223047 0.22039
0.225537 0.221777
0.228027 0.223155
0.230517 0.224526
0.233008 0.225888
0.235498 0.227243
0.237988 0.228591
0.240478 0.229931
0.242969 0.231263
0.245459 0.232589
0.247949 0.233907
0.250439 0.235218
0.252929 0.236521
0.25542 0.237818
0.25791 0.239109
0.2604 0.240392
0.26289 0.241669
0.265381 0.242939
0.267871 0.244202
0.270361 0.245459
0.272851 0.24671
0.275342 0.247955
0.277832 0.249193
0.280322 0.250426
0.282812 0.251652
0.285302 0.252872
0.287793 0.254086
0.290283 0.255295
0.292773 0.256498
0.295263 0.257695
0.297754 0.258886
0.300244 0.260072
0.302734 0.261252
0.305224 0.262427
0.307715 0.263597
0.310205 0.264761
0.312695 0.26592
0.315185 0.267074
0.317675 0.268223
0.320166 0.269366
0.322656 0.270505
0.325146 0.271639
0.327636 0.272767
0.330127 0.273891
0.332617 0.27501
0.335107 0.276125
0.337597 0.277234
0.340088 0.278339
0.342578 0.27944
0.345068 0.280536
0.347558 0.281627
0.350048 0.282714
0.352539 0.283797
0.355029 0.284875
0.357519 0.285949
0.360009 0.287019
0.3625 0.288084
0.36499 0.289146
0.36748 0.290203
0.36997 0.291256
0.372461 0.292305
0.374951 0.29335
0.377441 0.294392
0.379931 0.295429
0.382421 0.296462
0.384912 0.297492
0.387402 0.298518
0.389892 0.29954
0.392382 0.300558
0.394873 0.301573
0.397363 0.302584
0.399853 0.303592
0.402343 0.304596
0.404834 0.305596
0.407324 0.306593
0.409814 0.307587
0.412304 0.308577
0.414795 0.309564
0.417285 0.310548
0.419775 0.311528
0.422265 0.312505
0.424755 0.313479
0.427246 0.314449
0.429736 0.315417
0.432226 0.316381
0.434716 0.317342
0.437207 0.3183
0.439697 0.319255
0.442187 0.320207
0.444677 0.321157
0.447168 0.322103
0.449658 0.323046
0.452148 0.323987
0.454638 0.324924
0.457128 0.325859
0.459619 0.326791
0.462109 0.327721
0.464599 0.328647
0.467089 0.329571
0.46958 0.330492
0.47207 0.331411
0.47456 0.332327
0.47705 0.333241
0.479541 0.334152
0.482031 0.33506
0.484521 0.335966
0.487011 0.336869
0.489501 0.337771
0.491992 0.338669
0.494482 0.339565
0.496972 0.340459
0.499462 0.341351
0.501953 0.34224
0.504443 0.343127
0.506933 0.344012
0.509423 0.344895
0.511914 0.345775
0.514404 0.346653
0.516894 0.34753
0.519384 0.348404
0.521874 0.349276
0.524365 0.350145
0.526855 0.351013
0.529345 0.351879
0.531835 0.352743
0.534326 0.353605
0.536816 0.354465
0.539306 0.355323
0.541796 0.356179
0.544287 0.357033
0.546777 0.357885
0.549267 0.358736
0.551757 0.359585
0.554247 0.360432
0.556738 0.361277
0.559228 0.362121
0.561718 0.362963
0.564208 0.363803
0.566699 0.364642
0.569189 0.365479
0.571679 0.366314
0.574169 0.367148
0.57666 0.36798
0.57915 0.368811
0.58164 0.36964
0.58413 0.370468
0.586621 0.371294
0.589111 0.372119
0.591601 0.372942
0.594091 0.373764
0.596581 0.374585
0.599072 0.375405
0.601562 0.376223
0.604052 0.37704
0.606542 0.377855
0.609033 0.378669
0.611523 0.379482
0.614013 0.380294
0.616503 0.381105
0.618994 0.381915
0.621484 0.382723
0.623974 0.38353
0.626464 0.384337
0.628954 0.385142
0.631445 0.385946
0.633935 0.386749
0.636425 0.387552
0.638915 0.388353
0.641406 0.389153
0.643896 0.389953
0.646386 0.390751
0.648876 0.391549
0.651367 0.392346
0.653857 0.393142
0.656347 0.393938
0.658837 0.394732
0.661327 0.395526
0.663818 0.396319
0.666308 0.397112
0.668798 0.397904
0.671288 0.398695
0.673779 0.399486
0.676269 0.400276
0.678759 0.401066
0.681249 0.401855
0.68374 0.402643
0.68623 0.403432
0.68872 0.404219
0.69121 0.405007
0.6937 0.405794
0.696191 0.40658
0.698681 0.407367
0.701171 0.408153
0.703661 0.408939
0.706152 0.409725
0.708642 0.41051
0.711132 0.411295
0.713622 0.412081
0.716113 0.412866
0.718603 0.413651
0.721093 0.414436
0.723583 0.415221
0.726073 0.416006
0.728564 0.416792
0.731054 0.417577
0.733544 0.418363
0.736034 0.419148
0.738525 0.419934
0.741015 0.420721
0.743505 0.421507
0.745995 0.422294
0.748486 0.423081
0.750976 0.423869
0.753466 0.424657
0.755956 0.425446
0.758447 0.426236
0.760937 0.427026
0.763427 0.427816
0.765917 0.428607
0.768407 0.429399
0.770898 0.430192
0.773388 0.430986
0.775878 0.431781
0.778368 0.432576
0.780859 0.433373
0.783349 0.43417
0.785839 0.434969
0.788329 0.435769
0.79082 0.43657
0.79331 0.437373
0.7958 0.438176
0.79829 0.438982
0.80078 0.439788
0.803271 0.440597
0.805761 0.441406
0.808251 0.442218
0.810741 0.443031
0.813232 0.443847
0.815722 0.444664
0.818212 0.445483
0.820702 0.446304
0.823193 0.447127
0.825683 0.447953
0.828173 0.448781
0.830663 0.449612
0.833153 0.450445
0.835644 0.45128
0.838134 0.452119
0.840624 0.45296
0.843114 0.453804
0.845605 0.454652
0.848095 0.455503
0.850585 0.456357
0.853075 0.457214
0.855566 0.458075
0.858056 0.45894
0.860546 0.459809
0.863036 0.460682
0.865526 0.46156
0.868017 0.462442
0.870507 0.463328
0.872997 0.464219
0.875487 0.465116
0.877978 0.466017
0.880468 0.466925
0.882958 0.467837
0.885448 0.468756
0.887939 0.469681
0.890429 0.470613
0.892919 0.471551
0.895409 0.472497
0.897899 0.47345
0.90039 0.474411
0.90288 0.47538
0.90537 0.476358
0.90786 0.477345
0.910351 0.478341
0.912841 0.479348
0.915331 0.480365
0.917821 0.481393
0.920312 0.482433
0.922802 0.483486
0.925292 0.484552
0.927782 0.485632
0.930273 0.486727
0.932763 0.487838
0.935253 0.488966
0.937743 0.490112
0.940233 0.491277
0.942724 0.492463
0.945214 0.493673
0.947704 0.494906
0.950194 0.496166
0.952685 0.497455
0.955175 0.498775
0.957665 0.50013
0.960155 0.501523
0.962646 0.502958
0.965136 0.504441
0.967626 0.505977
0.970116 0.507574
0.972606 0.509241
0.975097 0.510988
0.977587 0.51283
0.980077 0.514786
0.982567 0.516881
0.985058 0.519152
0.987548 0.521652
0.990038 0.524465
0.992528 0.527743
0.995019 0.531798
0.997509 0.537523
0.999999 0.562849


==> data/extraction_n4.dat <==
p ratio
0.00251522 0.00453126
0.00501518 0.00777518
0.00751514 0.0107483
0.0100151 0.0135614
0.0125151 0.0162612
0.015015 0.0188733
0.017515 0.0214136
0.0200149 0.023893
0.0225149 0.0263194
0.0250149 0.0286987
0.0275148 0.0310355
0.0300148 0.0333335
0.0325147 0.0355959
0.0350147 0.0378251
0.0375146 0.0400234
0.0400146 0.0421926
0.0425146 0.0443342
0.0450145 0.0464499
0.0475145 0.0485407
0.0500144 0.0506078
0.0525144 0.0526523
0.0550144 0.054675
0.0575143 0.0566769
0.0600143 0.0586585
0.0625142 0.0606208
0.0650142 0.0625642
0.0675142 0.0644894
0.0700141 0.066397
0.0725141 0.0682875
0.075014 0.0701613
0.077514 0.0720189
0.080014 0.0738608
0.0825139 0.0756874
0.0850139 0.0774989
0.0875138 0.0792959
0.0900138 0.0810786
0.0925138 0.0828474
0.0950137 0.0846026
0.0975137 0.0863444
0.100014 0.0880732
0.102514 0.0897892
0.105014 0.0914927
0.107514 0.093184
0.110013 0.0948632
0.112513 0.0965306
0.115013 0.0981865
0.117513 0.099831
0.120013 0.101464
0.122513 0.103087
0.125013 0.104698
0.127513 0.106299
0.130013 0.10789
0.132513 0.109471
0.135013 0.111041
0.137513 0.112601
0.140013 0.114152
0.142513 0.115693
0.145013 0.117225
0.147513 0.118748
0.150013 0.120261
0.152513 0.121765
0.155013 0.123261
0.157513 0.124747
0.160013 0.126225
0.162513 0.127695
0.165013 0.129156
0.167513 0.130609
0.170012 0.132054
0.172512 0.133491
0.175012 0.13492
0.177512 0.136341
0.180012 0.137754
0.182512 0.13916
0.185012 0.140558
0.187512 0.141949
0.190012 0.143333
0.192512 0.144709
0.195012 0.146078
0.197512 0.147441
0.200012 0.148796
0.202512 0.150144
0.205012 0.151486
0.207512 0.152821
0.210012 0.154149
0.212512 0.155471
0.215012 0.156787
0.217512 0.158096
0.220012 0.159398
0.222512 0.160695
0.225012 0.161985
0.227512 0.16327
0.230012 0.164548
0.232511 0.16582
0.235011 0.167087
0.237511 0.168348
0.240011 0.169603
0.242511 0.170852
0.245011 0.172096
0.247511 0.173334
0.250011 0.174567
0.252511 0.175794
0.255011 0.177016
0.257511 0.178233
0.260011 0.179444
0.262511 0.18065
0.265011 0.181852
0.267511 0.183048
0.270011 0.184239
0.272511 0.185425
0.275011 0.186606
0.277511 0.187782
0.280011 0.188954
0.282511 0.190121
0.285011 0.191283
0.287511 0.19244
0.290011 0.193593
0.292511 0.194742
0.29501 0.195885
0.29751 0.197025
0.30001 0.19816
0.30251 0.19929
0.30501 0.200416
0.30751 0.201538
0.31001 0.202656
0.31251 0.20377
0.31501 0.204879
0.31751 0.205984
0.32001 0.207086
0.32251 0.208183
0.32501 0.209276
0.32751 0.210366
0.33001 0.211451
0.33251 0.212533
0.33501 0.21361
0.33751 0.214684
0.34001 0.215754
0.34251 0.216821
0.34501 0.217884
0.34751 0.218943
0.35001 0.219999
0.35251 0.221051
0.355009 0.222099
0.357509 0.223144
0.360009 0.224186
0.362509 0.225224
0.365009 0.226259
0.367509 0.227291
0.370009 0.228319
0.372509 0.229344
0.375009 0.230365
0.377509 0.231384
0.380009 0.232399
0.382509 0.233411
0.385009 0.23442
0.387509 0.235426
0.390009 0.236429
0.392509 0.237428
0.395009 0.238425
0.397509 0.239419
0.400009 0.24041
0.402509 0.241398
0.405009 0.242383
0.407509 0.243365
0.410009 0.244345
0.412509 0.245321
0.415009 0.246295
0.417508 0.247266
0.420008 0.248235
0.422508 0.249201
0.425008 0.250164
0.427508 0.251124
0.430008 0.252082
0.432508 0.253037
0.435008 0.25399
0.437508 0.25494
0.440008 0.255888
0.442508 0.256833
0.445008 0.257776
0.447508 0.258717
0.450008 0.259655
0.452508 0.260591
0.455008 0.261524
0.457508 0.262455
0.460008 0.263384
0.462508 0.26431
0.465008 0.265235
0.467508 0.266157
0.470008 0.267077
0.472508 0.267995
0.475008 0.26891
0.477507 0.269824
0.480007 0.270735
0.482507 0.271644
0.485007 0.272552
0.487507 0.273457
0.490007 0.27436
0.492507 0.275262
0.495007 0.276161
0.497507 0.277058
0.500007 0.277954
0.502507 0.278848
0.505007 0.279739
0.507507 0.280629
0.510007 0.281518
0.512507 0.282404
0.515007 0.283289
0.517507 0.284172
0.520007 0.285053
0.522507 0.285932
0.525007 0.28681
0.527507 0.287686
0.530007 0.288561
0.532507 0.289433
0.535007 0.290305
0.537507 0.291175
0.540006 0.292043
0.542506 0.292909
0.545006 0.293775
0.547506 0.294638
0.550006 0.295501
0.552506 0.296361
0.555006 0.297221
0.557506 0.298079
0.560006 0.298936
0.562506 0.299791
0.565006 0.300645
0.567506 0.301498
0.570006 0.302349
0.572506 0.303199
0.575006 0.304048
0.577506 0.304896
0.580006 0.305743
0.582506 0.306588
0.585006 0.307432
0.587506 0.308275
0.590006 0.309117
0.592506 0.309958
0.595006 0.310798
0.597506 0.311637
0.600006 0.312475
0.602505 0.313312
0.605005 0.314147
0.607505 0.314982
0.610005 0.315816
0.612505 0.31665
0.615005 0.317482
0.617505 0.318313
0.620005 0.319144
0.622505 0.319974
0.625005 0.320803
0.627505 0.321631
0.630005 0.322458
0.632505 0.323285
0.635005 0.324111
0.637505 0.324937
0.640005 0.325761
0.642505 0.326586
0.645005 0.327409
0.647505 0.328232
0.650005 0.329055
0.652505 0.329877
0.655005 0.330698
0.657505 0.331519
0.660005 0.33234
0.662504 0.33316
0.665004 0.33398
0.667504 0.334799
0.670004 0.335619
0.672504 0.336437
0.675004 0.337256
0.677504 0.338074
0.680004 0.338892
0.682504 0.33971
0.685004 0.340528
0.687504 0.341346
0.690004 0.342163
0.692504 0.342981
0.695004 0.343798
0.697504 0.344616
0.700004 0.345433
0.702504 0.34625
0.705004 0.347068
0.707504 0.347886
0.710004 0.348704
0.712504 0.349522
0.715004 0.35034
0.717504 0.351158
0.720004 0.351977
0.722504 0.352796
0.725003 0.353616
0.727503 0.354435
0.730003 0.355256
0.732503 0.356077
0.735003 0.356898
0.737503 0.35772
0.740003 0.358542
0.742503 0.359365
0.745003 0.360189
0.747503 0.361013
0.750003 0.361839
0.752503 0.362665
0.755003 0.363491
0.757503 0.364319
0.760003 0.365148
0.762503 0.365978
0.765003 0.366808
0.767503 0.36764
0.770003 0.368473
0.772503 0.369307
0.775003 0.370143
0.777503 0.37098
0.780003 0.371818
0.782503 0.372658
0.785002 0.373499
0.787502 0.374341
0.790002 0.375185
0.792502 0.376031
0.795002 0.376879
0.797502 0.377729
0.800002 0.37858
0.802502 0.379433
0.805002 0.380289
0.807502 0.381146
0.810002 0.382006
0.812502 0.382868
0.815002 0.383733
0.817502 0.384599
0.820002 0.385469
0.822502 0.386341
0.825002 0.387216
0.827502 0.388093
0.830002 0.388974
0.832502 0.389858
0.835002 0.390744
0.837502 0.391635
0.840002 0.392528
0.842502 0.393425
0.845002 0.394326
0.847501 0.395231
0.850001 0.396139
0.852501 0.397052
0.855001 0.397969
0.857501 0.39889
0.860001 0.399816
0.862501 0.400747
0.865001 0.401683
0.867501 0.402624
0.870001 0.40357
0.872501 0.404522
0.875001 0.40548
0.877501 0.406443
0.880001 0.407413
0.882501 0.40839
0.885001 0.409374
0.887501 0.410364
0.890001 0.411362
0.892501 0.412368
0.895001 0.413382
0.897501 0.414405
0.900001 0.415436
0.902501 0.416477
0.905001 0.417528
0.907501 0.418588
0.91 0.41966
0.9125 0.420743
0.915 0.421838
0.9175 0.422946
0.92 0.424067
0.9225 0.425202
0.925 0.426353
0.9275 0.427519
0.93 0.428701
0.9325 0.429902
0.935 0.431122
0.9375 0.432362
0.94 0.433624
0.9425 0.43491
0.945 0.436221
0.9475 0.437559
0.95 0.438927
0.9525 0.440328
0.955 0.441763
0.9575 0.443238
0.96 0.444755
0.9625 0.44632
0.965 0.447938
0.9675 0.449615
0.969999 0.45136
0.972499 0.453183
0.974999 0.455097
0.977499 0.457117
0.979999 0.459264
0.982499 0.461567
0.984999 0.464066
0.987499 0.466822
0.989999 0.46993
0.992499 0.473558
0.994999 0.478058
0.997499 0.484435
0.999999 0.513016


==> data/extraction_n5.dat <==
p ratio
0.0025 0.00254493
0.005 0.00485489
0.00749999 0.00708195
0.00999999 0.00925353
0.0125 0.0113821
0.015 0.013475
0.0175 0.0155367
0.02 0.0175708
0.0225 0.0195796
0.025 0.021565
0.0275 0.0235288
0.03 0.025472
0.0325 0.0273959
0.035 0.0293013
0.0375 0.031189
0.04 0.0330598
0.0425 0.0349142
0.045 0.0367529
0.0475 0.0385764
0.05 0.040385
0.0524999 0.0421794
0.0549999 0.0439597
0.0574999 0.0457265
0.0599999 0.04748
0.0624999 0.0492206
0.0649999 0.0509485
0.0674999 0.0526641
0.0699999 0.0543677
0.0724999 0.0560594
0.0749999 0.0577395
0.0774999 0.0594082
0.0799999 0.0610658
0.0824999 0.0627124
0.0849999 0.0643484
0.0874999 0.0659737
0.0899999 0.0675888
0.0924999 0.0691936
0.0949999 0.0707884
0.0974999 0.0723734
0.0999999 0.0739486
0.1025 0.0755144
0.105 0.0770707
0.1075 0.0786179
0.11 0.0801559
0.1125 0.0816849
0.115 0.0832051
0.1175 0.0847166
0.12 0.0862195
0.1225 0.087714
0.125 0.0892001
0.1275 0.090678
0.13 0.0921478
0.1325 0.0936095
0.135 0.0950634
0.1375 0.0965094
0.14 0.0979478
0.1425 0.0993786
0.145 0.100802
0.1475 0.102218
0.15 0.103626
0.1525 0.105028
0.155 0.106422
0.1575 0.107809
0.16 0.109189
0.1625 0.110563
0.165 0.111929
0.1675 0.113289
0.17 0.114643
0.1725 0.115989
0.175 0.117329
0.1775 0.118663
0.18 0.119991
0.1825 0.121312
0.185 0.122627
0.1875 0.123936
0.19 0.125239
0.1925 0.126536
0.195 0.127827
0.1975 0.129113
0.2 0.130392
0.2025 0.131666
0.205 0.132934
0.2075 0.134196
0.21 0.135453
0.2125 0.136705
0.215 0.137951
0.2175 0.139192
0.22 0.140427
0.2225 0.141658
0.225 0.142883
0.2275 0.144103
0.23 0.145318
0.2325 0.146527
0.235 0.147732
0.2375 0.148932
0.24 0.150127
0.2425 0.151318
0.245 0.152503
0.2475 0.153684
0.25 0.15486
0.2525 0.156031
0.255 0.157198
0.2575 0.158361
0.26 0.159519
0.2625 0.160672
0.265 0.161821
0.2675 0.162966
0.27 0.164106
0.2725 0.165243
0.275 0.166374
0.2775 0.167502
0.28 0.168626
0.2825 0.169745
0.285 0.170861
0.2875 0.171972
0.29 0.17308
0.2925 0.174183
0.295 0.175283
0.2975 0.176378
0.3 0.17747
0.3025 0.178558
0.305 0.179643
0.3075 0.180724
0.31 0.1818
0.3125 0.182874
0.315 0.183944
0.3175 0.18501
0.32 0.186072
0.3225 0.187131
0.325 0.188187
0.3275 0.189239
0.33 0.190288
0.3325 0.191333
0.335 0.192375
0.3375 0.193414
0.34 0.19445
0.3425 0.195482
0.345 0.196511
0.3475 0.197537
0.35 0.19856
0.3525 0.199579
0.355 0.200596
0.3575 0.201609
0.36 0.202619
0.3625 0.203627
0.365 0.204631
0.3675 0.205633
0.37 0.206631
0.3725 0.207627
0.375 0.20862
0.3775 0.20961
0.38 0.210597
0.3825 0.211581
0.385 0.212563
0.3875 0.213542
0.39 0.214518
0.3925 0.215491
0.395 0.216462
0.3975 0.217431
0.4 0.218396
0.4025 0.219359
0.405 0.22032
0.4075 0.221278
0.41 0.222233
0.4125 0.223187
0.415 0.224137
0.4175 0.225085
0.42 0.226031
0.4225 0.226975
0.425 0.227916
0.4275 0.228855
0.43 0.229791
0.4325 0.230726
0.435 0.231658
0.4375 0.232587
0.44 0.233515
0.4425 0.23444
0.445 0.235364
0.4475 0.236285
0.45 0.237204
0.4525 0.238121
0.455 0.239036
0.4575 0.239948
0.46 0.240859
0.4625 0.241768
0.465 0.242675
0.4675 0.24358
0.47 0.244483
0.4725 0.245384
0.475 0.246283
0.4775 0.24718
0.48 0.248075
0.4825 0.248969
0.485 0.249861
0.4875 0.250751
0.49 0.251639
0.4925 0.252526
0.495 0.253411
0.4975 0.254294
0.5 0.255175
0.502499 0.256055
0.504999 0.256933
0.507499 0.25781
0.509999 0.258685
0.512499 0.259558
0.514999 0.26043
0.517499 0.2613
0.519999 0.262169
0.522499 0.263036
0.524999 0.263902
0.527499 0.264767
0.529999 0.26563
0.532499 0.266491
0.534999 0.267351
0.537499 0.26821
0.539999 0.269068
0.542499 0.269924
0.544999 0.270779
0.547499 0.271632
0.549999 0.272485
0.552499 0.273336
0.554999 0.274186
0.557499 0.275034
0.559999 0.275882
0.562499 0.276728
0.564999 0.277573
0.567499 0.278417
0.569999 0.27926
0.572499 0.280102
0.574999 0.280943
0.577499 0.281783
0.579999 0.282622
0.582499 0.28346
0.584999 0.284297
0.587499 0.285132
0.589999 0.285967
0.592499 0.286801
0.594999 0.287635
0.597499 0.288467
0.599999 0.289298
0.602499 0.290129
0.604999 0.290959
0.607499 0.291788
0.609999 0.292616
0.612499 0.293444
0.614999 0.294271
0.617499 0.295097
0.619999 0.295923
0.622499 0.296747
0.624999 0.297572
0.627499 0.298395
0.629999 0.299218
0.632499 0.300041
0.634999 0.300863
0.637499 0.301684
0.639999 0.302505
0.642499 0.303326
0.644999 0.304146
0.647499 0.304966
0.649999 0.305785
0.652499 0.306604
0.654999 0.307423
0.657499 0.308241
0.659999 0.309059
0.662499 0.309877
0.664999 0.310695
0.667499 0.311512
0.669999 0.312329
0.672499 0.313146
0.674999 0.313963
0.677499 0.31478
0.679999 0.315597
0.682499 0.316413
0.684999 0.31723
0.687499 0.318047
0.689999 0.318863
0.692499 0.31968
0.694999 0.320497
0.697499 0.321314
0.699999 0.322131
0.702499 0.322949
0.704999 0.323766
0.707499 0.324584
0.709999 0.325403
0.712499 0.326221
0.714999 0.32704
0.717499 0.327859
0.719999 0.328679
0.722499 0.329499
0.724999 0.33032
0.727499 0.331141
0.729999 0.331963
0.732499 0.332786
0.734999 0.333609
0.737499 0.334433
0.739999 0.335257
0.742499 0.336082
0.744999 0.336909
0.747499 0.337736
0.749999 0.338564
0.752499 0.339393
0.754999 0.340222
0.757499 0.341053
0.759999 0.341885
0.762499 0.342719
0.764999 0.343553
0.767499 0.344389
0.769999 0.345226
0.772499 0.346064
0.774999 0.346904
0.777499 0.347745
0.779999 0.348588
0.782499 0.349432
0.784999 0.350278
0.787499 0.351126
0.789999 0.351975
0.792499 0.352827
0.794999 0.35368
0.797499 0.354535
0.799999 0.355392
0.802499 0.356252
0.804999 0.357113
0.807499 0.357977
0.809999 0.358844
0.812499 0.359713
0.814999 0.360584
0.817499 0.361458
0.819999 0.362335
0.822499 0.363214
0.824999 0.364097
0.827499 0.364982
0.829999 0.365871
0.832499 0.366763
0.834999 0.367658
0.837499 0.368557
0.839999 0.369459
0.842499 0.370366
0.844999 0.371276
0.847499 0.37219
0.849999 0.373108
0.852499 0.374031
0.854999 0.374958
0.857499 0.37589
0.859999 0.376826
0.862499 0.377768
0.864999 0.378715
0.867499 0.379667
0.869999 0.380625
0.872499 0.381589
0.874999 0.382559
0.877499 0.383535
0.879999 0.384518
0.882499 0.385508
0.884999 0.386505
0.887499 0.387509
0.889999 0.388521
0.892499 0.389541
0.894999 0.39057
0.897499 0.391608
0.899999 0.392654
0.902499 0.393711
0.904999 0.394778
0.907499 0.395855
0.909999 0.396944
0.912499 0.398045
0.914999 0.399158
0.917499 0.400284
0.919999 0.401424
0.922499 0.402579
0.924999 0.403749
0.927499 0.404935
0.929999 0.406139
0.932499 0.407362
0.934999 0.408604
0.937499 0.409868
0.939999 0.411154
0.942499 0.412465
0.944999 0.413802
0.947499 0.415167
0.949999 0.416563
0.952499 0.417992
0.954999 0.419458
0.957499 0.420964
0.959999 0.422514
0.962499 0.424113
0.964999 0.425767
0.967499 0.427483
0.969999 0.429269
0.972499 0.431136
0.974999 0.433095
0.977499 0.435165
0.979999 0.437367
0.982499 0.43973
0.984999 0.442295
0.987499 0.445126
0.989999 0.448321
0.992499 0.452054
0.994999 0.45669
0.997499 0.46327
0.999999 0.492921


==> data/extraction_n6.dat <==
p ratio
0.0025 0.00210124
0.005 0.00411383
0.00749999 0.00608772
0.00999999 0.00803297
0.0125 0.00995438
0.015 0.0118548
0.0175 0.0137361
0.02 0.0155996
0.0225 0.0174465
0.025 0.0192776
0.0275 0.0210937
0.03 0.0228952
0.0325 0.0246827
0.035 0.0264567
0.0375 0.0282175
0.04 0.0299656
0.0425 0.0317012
0.045 0.0334246
0.0475 0.0351362
0.05 0.0368362
0.0524999 0.0385248
0.0549999 0.0402023
0.0574999 0.0418689
0.0599999 0.0435248
0.0624999 0.0451701
0.0649999 0.0468051
0.0674999 0.0484299
0.0699999 0.0500447
0.0724999 0.0516497
0.0749999 0.053245
0.0774999 0.0548309
0.0799999 0.0564073
0.0824999 0.0579745
0.0849999 0.0595326
0.0874999 0.0610817
0.0899999 0.062622
0.0924999 0.0641535
0.0949999 0.0656765
0.0974999 0.067191
0.0999999 0.0686971
0.1025 0.070195
0.105 0.0716847
0.1075 0.0731664
0.11 0.0746401
0.1125 0.0761061
0.115 0.0775643
0.1175 0.0790148
0.12 0.0804578
0.1225 0.0818934
0.125 0.0833216
0.1275 0.0847426
0.13 0.0861563
0.1325 0.087563
0.135 0.0889627
0.1375 0.0903554
0.14 0.0917413
0.1425 0.0931204
0.145 0.0944928
0.1475 0.0958586
0.15 0.0972179
0.1525 0.0985707
0.155 0.0999171
0.1575 0.101257
0.16 0.102591
0.1625 0.103919
0.165 0.10524
0.1675 0.106556
0.17 0.107865
0.1725 0.109169
0.175 0.110466
0.1775 0.111758
0.18 0.113045
0.1825 0.114325
0.185 0.1156
0.1875 0.116869
0.19 0.118133
0.1925 0.119392
0.195 0.120645
0.1975 0.121892
0.2 0.123135
0.2025 0.124372
0.205 0.125604
0.2075 0.126831
0.21 0.128053
0.2125 0.12927
0.215 0.130482
0.2175 0.131689
0.22 0.132891
0.2225 0.134089
0.225 0.135281
0.2275 0.136469
0.23 0.137652
0.2325 0.138831
0.235 0.140005
0.2375 0.141174
0.24 0.142339
0.2425 0.1435
0.245 0.144656
0.2475 0.145808
0.25 0.146956
0.2525 0.148099
0.255 0.149238
0.2575 0.150373
0.26 0.151503
0.2625 0.15263
0.265 0.153752
0.2675 0.154871
0.27 0.155985
0.2725 0.157096
0.275 0.158202
0.2775 0.159305
0.28 0.160404
0.2825 0.161499
0.285 0.16259
0.2875 0.163678
0.29 0.164762
0.2925 0.165842
0.295 0.166918
0.2975 0.167991
0.3 0.169061
0.3025 0.170127
0.305 0.171189
0.3075 0.172248
0.31 0.173303
0.3125 0.174355
0.315 0.175404
0.3175 0.17645
0.32 0.177492
0.3225 0.17853
0.325 0.179566
0.3275 0.180598
0.33 0.181628
0.3325 0.182654
0.335 0.183676
0.3375 0.184696
0.34 0.185713
0.3425 0.186727
0.345 0.187737
0.3475 0.188745
0.35 0.18975
0.3525 0.190752
0.355 0.191751
0.3575 0.192747
0.36 0.19374
0.3625 0.194731
0.365 0.195718
0.3675 0.196703
0.37 0.197685
0.3725 0.198665
0.375 0.199641
0.3775 0.200616
0.38 0.201587
0.3825 0.202556
0.385 0.203522
0.3875 0.204486
0.39 0.205447
0.3925 0.206406
0.395 0.207362
0.3975 0.208316
0.4 0.209267
0.4025 0.210216
0.405 0.211163
0.4075 0.212107
0.41 0.213049
0.4125 0.213989
0.415 0.214926
0.4175 0.215861
0.42 0.216794
0.4225 0.217724
0.425 0.218652
0.4275 0.219579
0.43 0.220503
0.4325 0.221424
0.435 0.222344
0.4375 0.223262
0.44 0.224178
0.4425 0.225091
0.445 0.226003
0.4475 0.226912
0.45 0.22782
0.4525 0.228725
0.455 0.229629
0.4575 0.230531
0.46 0.231431
0.4625 0.232329
0.465 0.233225
0.4675 0.234119
0.47 0.235011
0.4725 0.235902
0.475 0.236791
0.4775 0.237678
0.48 0.238564
0.4825 0.239447
0.485 0.24033
0.4875 0.24121
0.49 0.242089
0.4925 0.242966
0.495 0.243841
0.4975 0.244715
0.499999 0.245588
0.502499 0.246458
0.504999 0.247328
0.507499 0.248195
0.509999 0.249062
0.512499 0.249927
0.514999 0.25079
0.517499 0.251652
0.519999 0.252512
0.522499 0.253372
0.524999 0.254229
0.527499 0.255086
0.529999 0.255941
0.532499 0.256795
0.534999 0.257647
0.537499 0.258499
0.539999 0.259349
0.542499 0.260197
0.544999 0.261045
0.547499 0.261891
0.549999 0.262737
0.552499 0.263581
0.554999 0.264424
0.557499 0.265265
0.559999 0.266106
0.562499 0.266946
0.564999 0.267784
0.567499 0.268622
0.569999 0.269459
0.572499 0.270294
0.574999 0.271129
0.577499 0.271962
0.579999 0.272795
0.582499 0.273627
0.584999 0.274458
0.587499 0.275288
0.589999 0.276117
0.592499 0.276946
0.594999 0.277773
0.597499 0.2786
0.599999 0.279426
0.602499 0.280251
0.604999 0.281076
0.607499 0.2819
0.609999 0.282723
0.612499 0.283546
0.614999 0.284368
0.617499 0.285189
0.619999 0.28601
0.622499 0.28683
0.624999 0.287649
0.627499 0.288469
0.629999 0.289287
0.632499 0.290105
0.634999 0.290923
0.637499 0.29174
0.639999 0.292557
0.642499 0.293373
0.644999 0.294189
0.647499 0.295005
0.649999 0.295821
0.652499 0.296636
0.654999 0.297451
0.657499 0.298265
0.659999 0.29908
0.662499 0.299894
0.664999 0.300708
0.667499 0.301522
0.669999 0.302336
0.672499 0.303149
0.674999 0.303963
0.677499 0.304777
0.679999 0.30559
0.682499 0.306404
0.684999 0.307218
0.687499 0.308032
0.689999 0.308846
0.692499 0.30966
0.694999 0.310474
0.697499 0.311288
0.699999 0.312103
0.702499 0.312918
0.704999 0.313733
0.707499 0.314549
0.709999 0.315365
0.712499 0.316181
0.714999 0.316998
0.717499 0.317815
0.719999 0.318633
0.722499 0.319451
0.724999 0.32027
0.727499 0.32109
0.729999 0.32191
0.732499 0.322731
0.734999 0.323552
0.737499 0.324374
0.739999 0.325198
0.742499 0.326021
0.744999 0.326846
0.747499 0.327672
0.749999 0.328499
0.752499 0.329327
0.754999 0.330155
0.757499 0.330985
0.759999 0.331817
0.762499 0.332649
0.764999 0.333483
0.767499 0.334318
0.769999 0.335154
0.772499 0.335992
0.774999 0.336831
0.777499 0.337672
0.779999 0.338514
0.782499 0.339358
0.784999 0.340204
0.787499 0.341051
0.789999 0.341901
0.792499 0.342752
0.794999 0.343605
0.797499 0.344461
0.799999 0.345318
0.802499 0.346178
0.804999 0.34704
0.807499 0.347904
0.809999 0.348771
0.812499 0.34964
0.814999 0.350512
0.817499 0.351387
0.819999 0.352265
0.822499 0.353145
0.824999 0.354029
0.827499 0.354915
0.829999 0.355805
0.832499 0.356698
0.834999 0.357595
0.837499 0.358495
0.839999 0.359399
0.842499 0.360307
0.844999 0.361218
0.847499 0.362134
0.849999 0.363054
0.852499 0.363979
0.854999 0.364908
0.857499 0.365842
0.859999 0.366781
0.862499 0.367725
0.864999 0.368674
0.867499 0.369629
0.869999 0.37059
0.872499 0.371556
0.874999 0.372529
0.877499 0.373508
0.879999 0.374494
0.882499 0.375487
0.884999 0.376487
0.887499 0.377495
0.889999 0.378511
0.892499 0.379535
0.894999 0.380567
0.897499 0.381609
0.899999 0.38266
0.902499 0.383721
0.904999 0.384792
0.907499 0.385874
0.909999 0.386968
0.912499 0.388073
0.914999 0.389191
0.917499 0.390323
0.919999 0.391468
0.922499 0.392629
0.924999 0.393805
0.927499 0.394998
0.929999 0.396208
0.932499 0.397437
0.934999 0.398687
0.937499 0.399957
0.939999 0.401251
0.942499 0.402569
0.944999 0.403914
0.947499 0.405288
0.949999 0.406693
0.952499 0.408132
0.954999 0.409607
0.957499 0.411124
0.959999 0.412685
0.962499 0.414295
0.964999 0.415962
0.967499 0.417691
0.969999 0.419491
0.972499 0.421372
0.974999 0.423348
0.977499 0.425435
0.979999 0.427656
0.982499 0.430039
0.984999 0.432629
0.987499 0.435487
0.989999 0.438713
0.992499 0.442485
0.994999 0.447171
0.997499 0.453827
0.999999 0.483894


==> data/rmfinite_max_n4.dat <==
t lev
0.062500 1.000165
0.125000 1.000159
0.187500 1.002491
0.250000 1.006746
0.312500 1.013095
0.375000 1.021329
0.437500 1.031072
0.500000 1.042366
0.562500 1.055910
0.625000 1.074047
0.687500 1.098314
0.750000 1.119260
0.812500 1.129599
0.875000 1.130417
0.937500 1.149774
1.000000 1.146709


==> data/rmfinite_max_n6.dat <==
t lev
0.015625 1.000003
0.031250 1.000003
0.046875 1.000036
0.062500 1.000097
0.078125 1.000224
0.093750 1.000435
0.109375 1.000809
0.125000 1.001412
0.140625 1.002462
0.156250 1.004234
0.171875 1.007049
0.187500 1.011021
0.203125 1.015955
0.218750 1.021195
0.234375 1.025618
0.250000 1.028732
0.265625 1.030799
0.281250 1.031904
0.296875 1.033024
0.312500 1.034552
0.328125 1.037564
0.343750 1.042514
0.359375 1.052582
0.375000 1.066284
0.390625 1.085054
0.406250 1.104991
0.421875 1.121719
0.437500 1.134055
0.453125 1.141587
0.468750 1.144535
0.484375 1.144761
0.500000 1.143240
0.515625 1.140703
0.531250 1.138380
0.546875 1.135570
0.562500 1.133340
0.578125 1.131861
0.593750 1.130805
0.609375 1.131997
0.625000 1.135205
0.640625 1.142193
0.656250 1.153584
0.671875 1.170703
0.687500 1.189640
0.703125 1.205685
0.718750 1.219042
0.734375 1.227169
0.750000 1.230760
0.765625 1.231728
0.781250 1.231381
0.796875 1.229854
0.812500 1.228018
0.828125 1.226232
0.843750 1.225327
0.859375 1.225976
0.875000 1.228873
0.890625 1.234920
0.906250 1.241742
0.921875 1.246130
0.937500 1.248103
0.953125 1.248360
0.968750 1.247732
0.984375 1.249485
1.000000 1.249090


==> data/rmfinite_max_n8.dat <==
t lev
0.003906 1.000000
0.007812 1.000000
0.011719 1.000001
0.015625 1.000001
0.019531 1.000002
0.023438 1.000005
0.027344 1.000009
0.031250 1.000017
0.035156 1.000031
0.039062 1.000057
0.042969 1.000102
0.046875 1.000183
0.050781 1.000334
0.054688 1.000606
0.058594 1.001082
0.062500 1.001883
0.066406 1.003108
0.070312 1.004760
0.074219 1.006669
0.078125 1.008463
0.082031 1.009880
0.085938 1.010772
0.089844 1.011204
0.093750 1.011310
0.097656 1.011199
0.101562 1.010964
0.105469 1.010696
0.109375 1.010376
0.113281 1.010041
0.117188 1.009764
0.121094 1.009484
0.125000 1.009241
0.128906 1.009058
0.132812 1.008897
0.136719 1.008942
0.140625 1.009126
0.144531 1.009677
0.148438 1.011056
0.152344 1.013637
0.156250 1.017953
0.160156 1.025166
0.164062 1.036036
0.167969 1.048806
0.171875 1.061581
0.175781 1.072150
0.179688 1.079662
0.183594 1.084673
0.187500 1.086814
0.191406 1.087781
0.195312 1.087493
0.199219 1.086562
0.203125 1.085448
0.207031 1.084116
0.210938 1.082722
0.214844 1.081316
0.218750 1.079927
0.222656 1.078568
0.226562 1.077245
0.230469 1.075961
0.234375 1.074717
0.238281 1.073512
0.242188 1.072344
0.246094 1.071213
0.250000 1.070139
0.253906 1.069052
0.257812 1.068020
0.261719 1.067019
0.265625 1.066046
0.269531 1.065102
0.273438 1.064204
0.277344 1.063291
0.281250 1.062423
0.285156 1.061617
0.289062 1.060775
0.292969 1.059975
0.296875 1.059213
0.300781 1.058453
0.304688 1.057747
0.308594 1.057025
0.312500 1.056337
0.316406 1.055616
0.320312 1.054978
0.324219 1.054371
0.328125 1.053762
0.332031 1.053164
0.335938 1.052792
0.339844 1.052603
0.343750 1.052017
0.347656 1.052264
0.351562 1.052602
0.355469 1.054168
0.359375 1.057969
0.363281 1.063943
0.367188 1.075881
0.371094 1.094106
0.375000 1.116468
0.378906 1.142982
0.382812 1.167434
0.386719 1.185788
0.390625 1.197934
0.394531 1.207203
0.398438 1.210775
0.402344 1.213106
0.406250 1.213039
0.410156 1.212928
0.414062 1.211523
0.417969 1.210252
0.421875 1.208715
0.425781 1.206859
0.429688 1.205743
0.433594 1.204121
0.437500 1.202510
0.441406 1.200917
0.445312 1.199346
0.449219 1.197797
0.453125 1.196271
0.457031 1.194654
0.460938 1.193286
0.464844 1.191827
0.468750 1.190390
0.472656 1.188868
0.476562 1.187579
0.480469 1.186205
0.484375 1.184851
0.488281 1.183516
0.492188 1.182201
0.496094 1.180904
0.500000 1.179626
0.503906 1.178365
0.507812 1.177122
0.511719 1.175897
0.515625 1.174688
0.519531 1.173495
0.523438 1.172319
0.527344 1.171208
0.531250 1.170063
0.535156 1.168885
0.539062 1.167771
0.542969 1.166670
0.546875 1.165585
0.550781 1.164513
0.554688 1.163455
0.558594 1.162411
0.562500 1.161379
0.566406 1.160361
0.570312 1.159398
0.574219 1.158405
0.578125 1.157505
0.582031 1.156416
0.585938 1.155696
0.589844 1.154672
0.593750 1.153814
0.597656 1.152815
0.601562 1.152183
0.605469 1.151535
0.609375 1.150908
0.613281 1.150044
0.617188 1.150581
0.621094 1.151365
0.625000 1.152820
0.628906 1.157038
0.632812 1.164454
0.636719 1.176978
0.640625 1.196064
0.644531 1.217299
0.648438 1.241561
0.652344 1.259451
0.656250 1.272491
0.660156 1.280511
0.664062 1.285120
0.667969 1.289724
0.671875 1.289947
0.675781 1.290648
0.679688 1.289250
0.683594 1.289197
0.687500 1.288428
0.691406 1.287691
0.695312 1.286694
0.699219 1.285465
0.703125 1.284655
0.707031 1.283428
0.710938 1.282514
0.714844 1.281603
0.718750 1.280598
0.722656 1.279504
0.726562 1.278607
0.730469 1.277530
0.734375 1.276644
0.738281 1.275673
0.742188 1.274709
0.746094 1.273752
0.750000 1.272801
0.753906 1.271857
0.757812 1.270920
0.761719 1.269989
0.765625 1.269064
0.769531 1.268146
0.773438 1.267234
0.777344 1.266328
0.781250 1.265428
0.785156 1.264534
0.789062 1.263647
0.792969 1.262765
0.796875 1.261922
0.800781 1.261052
0.804688 1.260283
0.808594 1.259393
0.812500 1.258601
0.816406 1.257843
0.820312 1.257088
0.824219 1.256486
0.828125 1.255948
0.832031 1.255606
0.835938 1.255160
0.839844 1.256056
0.843750 1.256892
0.847656 1.259751
0.851562 1.265568
0.855469 1.271104
0.859375 1.280235
0.863281 1.287064
0.867188 1.294785
0.871094 1.298924
0.875000 1.302370
0.878906 1.303891
0.882812 1.304823
0.886719 1.304928
0.890625 1.305208
0.894531 1.305044
0.898438 1.304696
0.902344 1.304382
0.906250 1.304113
0.910156 1.303667
0.914062 1.303248
0.917969 1.302858
0.921875 1.302437
0.925781 1.301990
0.929688 1.301596
0.933594 1.301204
0.937500 1.300765
0.941406 1.300447
0.945312 1.300120
0.949219 1.299917
0.953125 1.299894
0.957031 1.300159
0.960938 1.301070
0.964844 1.302196
0.968750 1.303410
0.972656 1.304297
0.976562 1.304760
0.980469 1.304974
0.984375 1.304968
0.988281 1.304918
0.992188 1.304823
0.996094 1.304965
1.000000 1.304931


==> data/rmfinite_min2_n4.dat <==
t lev
0.062500 1.159054
0.125000 1.139178
0.187500 1.212073
0.250000 1.332387
0.312500 1.474325
0.375000 1.574490
0.437500 1.622526
0.500000 1.637860
0.562500 1.642825
0.625000 1.659133
0.687500 1.697908
0.750000 1.719746
0.812500 1.722050
0.875000 1.714763
0.937500 1.717224
1.000000 1.716104


==> data/rmfinite_min2_n6.dat <==
t lev
0.015625 1.043696
0.031250 1.042089
0.046875 1.061760
0.062500 1.095872
0.078125 1.151541
0.093750 1.224551
0.109375 1.319132
0.125000 1.424833
0.140625 1.542659
0.156250 1.652758
0.171875 1.735363
0.187500 1.779981
0.203125 1.794422
0.218750 1.789271
0.234375 1.770735
0.250000 1.747036
0.265625 1.726811
0.281250 1.708605
0.296875 1.702971
0.312500 1.710266
0.328125 1.739281
0.343750 1.786147
0.359375 1.868359
0.375000 1.941251
0.390625 2.008540
0.406250 2.052179
0.421875 2.071197
0.437500 2.077340
0.453125 2.074608
0.468750 2.063642
0.484375 2.050064
0.500000 2.034514
0.515625 2.018018
0.531250 2.003776
0.546875 1.988710
0.562500 1.975761
0.578125 1.965272
0.593750 1.956402
0.609375 1.954084
0.625000 1.957340
0.640625 1.969933
0.656250 1.990549
0.671875 2.016882
0.687500 2.038365
0.703125 2.050874
0.718750 2.059851
0.734375 2.063379
0.750000 2.062961
0.765625 2.060984
0.781250 2.058494
0.796875 2.055084
0.812500 2.051580
0.828125 2.048156
0.843750 2.045451
0.859375 2.043974
0.875000 2.044275
0.890625 2.046887
0.906250 2.049260
0.921875 2.050211
0.937500 2.050348
0.953125 2.050078
0.968750 2.049659
0.984375 2.049606
1.000000 2.049572


==> data/rmfinite_min2_n8.dat <==
t lev
0.003906 1.011183
0.007812 1.011076
0.011719 1.016168
0.015625 1.024053
0.019531 1.037575
0.023438 1.061973
0.027344 1.093219
0.031250 1.136101
0.035156 1.188952
0.039062 1.256939
0.042969 1.343470
0.046875 1.450512
0.050781 1.579933
0.054688 1.703357
0.058594 1.798384
0.062500 1.857347
0.066406 1.880099
0.070312 1.877085
0.074219 1.860468
0.078125 1.834021
0.082031 1.805784
0.085938 1.775147
0.089844 1.744855
0.093750 1.716947
0.097656 1.690356
0.101562 1.665186
0.105469 1.644743
0.109375 1.622930
0.113281 1.600988
0.117188 1.586226
0.121094 1.570744
0.125000 1.559006
0.128906 1.552648
0.132812 1.547619
0.136719 1.563193
0.140625 1.589796
0.144531 1.643664
0.148438 1.747562
0.152344 1.879835
0.156250 2.016555
0.160156 2.147391
0.164062 2.260641
0.167969 2.325219
0.171875 2.358264
0.175781 2.367958
0.179688 2.364235
0.183594 2.357717
0.187500 2.339892
0.191406 2.324535
0.195312 2.305184
0.199219 2.284868
0.203125 2.266158
0.207031 2.247070
0.210938 2.228422
0.214844 2.210258
0.218750 2.192587
0.222656 2.175406
0.226562 2.158704
0.230469 2.142464
0.234375 2.126671
0.238281 2.111307
0.242188 2.096355
0.246094 2.081801
0.250000 2.067939
0.253906 2.053823
0.257812 2.040369
0.261719 2.027253
0.265625 2.014464
0.269531 2.001990
0.273438 1.990099
0.277344 1.977942
0.281250 1.966345
0.285156 1.955551
0.289062 1.944223
0.292969 1.933411
0.296875 1.923097
0.300781 1.912765
0.304688 1.903151
0.308594 1.893266
0.312500 1.883831
0.316406 1.873901
0.320312 1.865097
0.324219 1.856701
0.328125 1.848258
0.332031 1.839865
0.335938 1.834642
0.339844 1.831932
0.343750 1.823928
0.347656 1.826633
0.351562 1.830885
0.355469 1.849766
0.359375 1.893787
0.363281 1.951786
0.367188 2.047542
0.371094 2.145457
0.375000 2.222436
0.378906 2.288165
0.382812 2.330924
0.386719 2.351740
0.390625 2.360160
0.394531 2.369257
0.398438 2.366033
0.402344 2.364659
0.406250 2.358535
0.410156 2.354723
0.414062 2.347610
0.417969 2.341798
0.421875 2.335444
0.425781 2.328138
0.429688 2.323678
0.433594 2.317393
0.437500 2.311158
0.441406 2.304977
0.445312 2.298851
0.449219 2.292780
0.453125 2.286766
0.457031 2.280375
0.460938 2.274895
0.464844 2.269045
0.468750 2.263248
0.472656 2.257092
0.476562 2.251804
0.480469 2.246164
0.484375 2.240573
0.488281 2.235033
0.492188 2.229542
0.496094 2.224099
0.500000 2.218705
0.503906 2.213358
0.507812 2.208057
0.511719 2.202803
0.515625 2.197594
0.519531 2.192430
0.523438 2.187310
0.527344 2.182389
0.531250 2.177358
0.535156 2.172218
0.539062 2.167270
0.542969 2.162364
0.546875 2.157498
0.550781 2.152674
0.554688 2.147889
0.558594 2.143144
0.562500 2.138438
0.566406 2.133771
0.570312 2.129276
0.574219 2.124685
0.578125 2.120393
0.582031 2.115491
0.585938 2.111774
0.589844 2.107082
0.593750 2.102923
0.597656 2.098308
0.601562 2.094846
0.605469 2.091382
0.609375 2.088033
0.613281 2.083844
0.617188 2.084199
0.621094 2.085264
0.625000 2.088272
0.628906 2.099681
0.632812 2.119377
0.636719 2.147740
0.640625 2.185139
0.644531 2.213732
0.648438 2.240924
0.652344 2.255144
0.656250 2.263710
0.660156 2.267645
0.664062 2.269192
0.667969 2.272749
0.671875 2.271112
0.675781 2.271036
0.679688 2.268342
0.683594 2.267926
0.687500 2.266612
0.691406 2.265435
0.695312 2.263916
0.699219 2.262069
0.703125 2.260856
0.707031 2.259018
0.710938 2.257645
0.714844 2.256276
0.718750 2.254760
0.722656 2.253099
0.726562 2.251733
0.730469 2.250084
0.734375 2.248721
0.738281 2.247222
0.742188 2.245728
0.746094 2.244236
0.750000 2.242749
0.753906 2.241265
0.757812 2.239784
0.761719 2.238307
0.765625 2.236834
0.769531 2.235364
0.773438 2.233897
0.777344 2.232434
0.781250 2.230975
0.785156 2.229518
0.789062 2.228066
0.792969 2.226616
0.796875 2.225201
0.800781 2.223760
0.804688 2.222410
0.808594 2.220948
0.812500 2.219574
0.816406 2.218231
0.820312 2.216892
0.824219 2.215691
0.828125 2.214565
0.832031 2.213607
0.835938 2.212587
0.839844 2.212769
0.843750 2.212905
0.847656 2.214808
0.851562 2.219064
0.855469 2.222465
0.859375 2.227687
0.863281 2.230431
0.867188 2.233530
0.871094 2.234655
0.875000 2.235731
0.878906 2.236009
0.882812 2.236183
0.886719 2.236039
0.890625 2.236085
0.894531 2.235938
0.898438 2.235718
0.902344 2.235533
0.906250 2.235385
0.910156 2.235142
0.914062 2.234916
0.917969 2.234707
0.921875 2.234482
0.925781 2.234241
0.929688 2.234029
0.933594 2.233810
0.937500 2.233573
0.941406 2.233378
0.945312 2.233175
0.949219 2.233004
0.953125 2.232879
0.957031 2.232825
0.960938 2.232934
0.964844 2.233090
0.968750 2.233235
0.972656 2.233319
0.976562 2.233349
0.980469 2.233359
0.984375 2.233347
0.988281 2.233336
0.992188 2.233323
0.996094 2.233320
1.000000 2.233319


==> data/rmfinite_unif_n4.dat <==
t lev
0.062500 1.042294
0.125000 1.038679
0.187500 1.066371
0.250000 1.112583
0.312500 1.169517
0.375000 1.220453
0.437500 1.255839
0.500000 1.276682
0.562500 1.289571
0.625000 1.304628
0.687500 1.328436
0.750000 1.345850
0.812500 1.349597
0.875000 1.343573
0.937500 1.352089
1.000000 1.347483


==> data/rmfinite_unif_n6.dat <==
t lev
0.015625 1.011095
0.031250 1.010842
0.046875 1.016489
0.062500 1.026710
0.078125 1.044409
0.093750 1.069482
0.109375 1.103778
0.125000 1.144754
0.140625 1.194836
0.156250 1.250120
0.171875 1.302107
0.187500 1.340648
0.203125 1.363246
0.218750 1.371871
0.234375 1.369662
0.250000 1.361406
0.265625 1.351906
0.281250 1.341924
0.296875 1.335906
0.312500 1.334639
0.328125 1.342216
0.343750 1.358675
0.359375 1.394624
0.375000 1.434931
0.390625 1.479549
0.406250 1.514963
0.421875 1.535652
0.437500 1.545945
0.453125 1.548151
0.468750 1.543383
0.484375 1.535673
0.500000 1.526013
0.515625 1.515416
0.531250 1.505906
0.546875 1.495904
0.562500 1.487090
0.578125 1.479697
0.593750 1.473200
0.609375 1.470344
0.625000 1.470709
0.640625 1.476754
0.656250 1.488816
0.671875 1.507588
0.687500 1.526640
0.703125 1.540571
0.718750 1.551147
0.734375 1.556113
0.750000 1.556609
0.765625 1.554838
0.781250 1.552056
0.796875 1.548208
0.812500 1.544156
0.828125 1.540183
0.843750 1.537021
0.859375 1.535257
0.875000 1.535525
0.890625 1.538621
0.906250 1.542431
0.921875 1.544444
0.937500 1.544792
0.953125 1.544020
0.968750 1.542709
0.984375 1.543039
1.000000 1.542496


==> data/rmfinite_unif_n8.dat <==
t lev
0.003906 1.002807
0.007812 1.002790
0.011719 1.004113
0.015625 1.006202
0.019531 1.009919
0.023438 1.016961
0.027344 1.026918
0.031250 1.041802
0.035156 1.061405
0.039062 1.086485
0.042969 1.117686
0.046875 1.157388
0.050781 1.210758
0.054688 1.272000
0.058594 1.330804
0.062500 1.377462
0.066406 1.405642
0.070312 1.417107
0.074219 1.417418
0.078125 1.409523
0.082031 1.398310
0.085938 1.384675
0.089844 1.370443
0.093750 1.356720
0.097656 1.343478
0.101562 1.330883
0.105469 1.319940
0.109375 1.308900
0.113281 1.298137
0.117188 1.289708
0.121094 1.281345
0.125000 1.274287
0.128906 1.269055
0.132812 1.264470
0.136719 1.266187
0.140625 1.271737
0.144531 1.286797
0.148438 1.320941
0.152344 1.372827
0.156250 1.437707
0.160156 1.512110
0.164062 1.586018
0.167969 1.637808
0.171875 1.670180
0.175781 1.685827
0.179688 1.690421
0.183594 1.690632
0.187500 1.683041
0.191406 1.675594
0.195312 1.665403
0.199219 1.654362
0.203125 1.643996
0.207031 1.633365
0.210938 1.622953
0.214844 1.612811
0.218750 1.602957
0.222656 1.593397
0.226562 1.584125
0.230469 1.575133
0.234375 1.566411
0.238281 1.557948
0.242188 1.549734
0.246094 1.541757
0.250000 1.534118
0.253906 1.526480
0.257812 1.519159
0.261719 1.512039
0.265625 1.505111
0.269531 1.498369
0.273438 1.491902
0.277344 1.485411
0.281250 1.479181
0.285156 1.473293
0.289062 1.467281
0.292969 1.461506
0.296875 1.455960
0.300781 1.450461
0.304688 1.445262
0.308594 1.440019
0.312500 1.434980
0.316406 1.429816
0.320312 1.425085
0.324219 1.420537
0.328125 1.416014
0.332031 1.411561
0.335938 1.408234
0.339844 1.405814
0.343750 1.401556
0.347656 1.401179
0.351562 1.401328
0.355469 1.406965
0.359375 1.422284
0.363281 1.445084
0.367188 1.487795
0.371094 1.541520
0.375000 1.593546
0.378906 1.643857
0.382812 1.681324
0.386719 1.703494
0.390625 1.715015
0.394531 1.724263
0.398438 1.724335
0.402344 1.724285
0.406250 1.720667
0.410156 1.718005
0.414062 1.713142
0.417969 1.708936
0.421875 1.704353
0.425781 1.699188
0.429688 1.695710
0.433594 1.691160
0.437500 1.686657
0.441406 1.682205
0.445312 1.677808
0.449219 1.673465
0.453125 1.669177
0.457031 1.664690
0.460938 1.660757
0.464844 1.656628
0.468750 1.652549
0.472656 1.648283
0.476562 1.644540
0.480469 1.640610
0.484375 1.636727
0.488281 1.632891
0.492188 1.629102
0.496094 1.625357
0.500000 1.621657
0.503906 1.618000
0.507812 1.614386
0.511719 1.610814
0.515625 1.607283
0.519531 1.603793
0.523438 1.600343
0.527344 1.597011
0.531250 1.593638
0.535156 1.590227
0.539062 1.586929
0.542969 1.583669
0.546875 1.580444
0.550781 1.577255
0.554688 1.574100
0.558594 1.570980
0.562500 1.567894
0.566406 1.564841
0.570312 1.561888
0.574219 1.558899
0.578125 1.556073
0.582031 1.552954
0.585938 1.550441
0.589844 1.547450
0.593750 1.544739
0.597656 1.541811
0.601562 1.539480
0.605469 1.537144
0.609375 1.534862
0.613281 1.532195
0.617188 1.531805
0.621094 1.531811
0.625000 1.532871
0.628906 1.538309
0.632812 1.548569
0.636719 1.565584
0.640625 1.590839
0.644531 1.615724
0.648438 1.642118
0.652344 1.659232
0.656250 1.670675
0.660156 1.676897
0.664062 1.679911
0.667969 1.683619
0.671875 1.682568
0.675781 1.682406
0.679688 1.679927
0.683594 1.679164
0.687500 1.677612
0.691406 1.676135
0.695312 1.674370
0.699219 1.672337
0.703125 1.670812
0.707031 1.668791
0.710938 1.667146
0.714844 1.665509
0.718750 1.663759
0.722656 1.661902
0.726562 1.660285
0.730469 1.658449
0.734375 1.656846
0.738281 1.655141
0.742188 1.653445
0.746094 1.651757
0.750000 1.650079
0.753906 1.648409
0.757812 1.646748
0.761719 1.645095
0.765625 1.643450
0.769531 1.641814
0.773438 1.640186
0.777344 1.638567
0.781250 1.636955
0.785156 1.635352
0.789062 1.633757
0.792969 1.632169
0.796875 1.630620
0.800781 1.629049
0.804688 1.627573
0.808594 1.625990
0.812500 1.624498
0.816406 1.623040
0.820312 1.621589
0.824219 1.620281
0.828125 1.619037
0.832031 1.617975
0.835938 1.616830
0.839844 1.616913
0.843750 1.616952
0.847656 1.618841
0.851562 1.623395
0.855469 1.627606
0.859375 1.634844
0.863281 1.639887
0.867188 1.645626
0.871094 1.648389
0.875000 1.650682
0.878906 1.651471
0.882812 1.651849
0.886719 1.651593
0.890625 1.651517
0.894531 1.651094
0.898438 1.650530
0.902344 1.650000
0.906250 1.649513
0.910156 1.648881
0.914062 1.648273
0.917969 1.647689
0.921875 1.647081
0.925781 1.646451
0.929688 1.645865
0.933594 1.645278
0.937500 1.644655
0.941406 1.644124
0.945312 1.643585
0.949219 1.643137
0.953125 1.642820
0.957031 1.642714
0.960938 1.643080
0.964844 1.643623
0.968750 1.644255
0.972656 1.644696
0.976562 1.644877
0.980469 1.644915
0.984375 1.644818
0.988281 1.644701
0.992188 1.644559
0.996094 1.644571
1.000000 1.644526


==> data/rmgamma_n10.dat <==
t gamma
0.000000 1.000000
0.000977 1.000000
0.001953 1.000000
0.002930 1.000000
0.003906 1.000000
0.004883 1.000000
0.005859 1.000000
0.006836 1.000000
0.007812 1.000000
0.008789 1.000000
0.009766 1.000000
0.010742 1.000000
0.011719 1.000000
0.012695 1.000000
0.013672 1.000000
0.014648 1.000000
0.015625 1.000000
0.016602 1.000000
0.017578 1.000000
0.018555 1.000000
0.019531 1.000000
0.020508 1.000000
0.021484 1.000000
0.022461 1.000000
0.023438 1.000000
0.024414 1.000000
0.025391 1.000000
0.026367 1.000000
0.027344 1.000000
0.028320 1.000000
0.029297 1.000000
0.030273 1.000000
0.031250 1.000000
0.032227 1.000000
0.033203 1.000000
0.034180 1.000000
0.035156 1.000000
0.036133 1.000000
0.037109 1.000000
0.038086 1.000000
0.039062 1.000000
0.040039 1.000000
0.041016 1.000000
0.041992 1.000000
0.042969 1.000000
0.043945 1.000000
0.044922 1.000000
0.045898 1.000000
0.046875 1.000000
0.047852 1.000000
0.048828 1.000000
0.049805 1.000000
0.050781 1.000000
0.051758 1.000000
0.052734 1.000000
0.053711 1.000000
0.054688 1.000000
0.055664 1.000000
0.056641 1.000000
0.057617 1.000000
0.058594 1.000000
0.059570 1.000000
0.060547 1.000000
0.061523 1.000000
0.062500 1.000000
0.063477 1.000000
0.064453 1.000000
0.065430 1.000000
0.066406 1.000000
0.067383 1.000000
0.068359 1.000000
0.069336 1.000000
0.070312 1.000000
0.071289 1.000000
0.072266 1.000000
0.073242 1.000000
0.074219 1.000000
0.075195 1.000000
0.076172 1.000000
0.077148 1.000000
0.078125 1.000000
0.079102 1.000000
0.080078 1.000000
0.081055 1.000000
0.082031 1.000000
0.083008 1.000000
0.083984 1.000000
0.084961 1.000000
0.085938 1.000000
0.086914 1.000000
0.087891 1.000000
0.088867 1.000000
0.089844 1.000000
0.090820 1.000000
0.091797 1.000000
0.092773 1.000000
0.093750 1.000000
0.094727 1.000000
0.095703 1.000000
0.096680 1.000000
0.097656 1.000000
0.098633 1.000000
0.099609 1.000000
0.100586 1.000000
0.101562 1.000000
0.102539 1.000000
0.103516 1.000000
0.104492 1.000000
0.105469 1.000000
0.106445 1.000000
0.107422 1.000000
0.108398 1.000000
0.109375 1.000000
0.110352 1.000000
0.111328 1.000000
0.112305 1.000000
0.113281 1.000000
0.114258 1.000000
0.115234 1.000000
0.116211 1.000000
0.117188 1.000000
0.118164 1.000000
0.119141 1.000000
0.120117 1.000000
0.121094 1.000000
0.122070 1.000000
0.123047 1.000000
0.124023 1.000000
0.125000 1.000000
0.125977 1.000000
0.126953 1.000000
0.127930 1.000000
0.128906 1.000000
0.129883 1.000000
0.130859 1.000000
0.131836 1.000000
0.132812 1.000000
0.133789 1.000000
0.134766 1.000000
0.135742 1.000000
0.136719 1.000000
0.137695 1.000000
0.138672 1.000000
0.139648 1.000000
0.140625 1.000000
0.141602 1.000000
0.142578 1.000000
0.143555 1.000000
0.144531 1.000000
0.145508 1.000000
0.146484 1.000000
0.147461 1.000000
0.148438 1.000000
0.149414 1.000000
0.150391 1.000000
0.151367 1.000000
0.152344 1.000000
0.153320 1.000000
0.154297 1.000000
0.155273 1.000000
0.156250 1.000000
0.157227 1.000000
0.158203 1.000000
0.159180 1.000000
0.160156 1.000000
0.161133 1.000000
0.162109 1.000000
0.163086 1.000000
0.164062 1.000000
0.165039 1.000000
0.166016 1.000000
0.166992 1.000000
0.167969 1.000000
0.168945 1.000000
0.169922 1.000000
0.170898 1.000000
0.171875 1.000000
0.172852 1.000000
0.173828 1.000000
0.174805 1.000000
0.175781 1.000000
0.176758 1.000000
0.177734 1.000000
0.178711 1.000000
0.179688 1.000000
0.180664 1.000000
0.181641 1.000000
0.182617 1.000000
0.183594 1.000000
0.184570 1.000000
0.185547 1.000000
0.186523 1.000000
0.187500 1.000000
0.188477 1.000000
0.189453 1.000000
0.190430 1.000000
0.191406 1.000000
0.192383 1.000000
0.193359 1.000000
0.194336 1.000000
0.195312 1.000000
0.196289 1.000000
0.197266 1.000000
0.198242 1.000000
0.199219 1.000000
0.200195 1.000000
0.201172 1.000000
0.202148 1.000000
0.203125 1.000000
0.204102 1.000000
0.205078 1.000000
0.206055 1.000000
0.207031 1.000000
0.208008 1.000000
0.208984 1.000000
0.209961 1.000000
0.210938 1.000000
0.211914 1.000000
0.212891 1.000000
0.213867 1.000000
0.214844 1.000000
0.215820 1.000000
0.216797 1.000000
0.217773 1.000000
0.218750 1.000000
0.219727 1.000000
0.220703 1.000000
0.221680 1.000000
0.222656 1.000000
0.223633 1.000000
0.224609 1.000000
0.225586 1.000000
0.226562 1.000000
0.227539 1.000000
0.228516 1.000000
0.229492 1.000000
0.230469 1.000000
0.231445 1.000000
0.232422 1.000000
0.233398 1.000000
0.234375 1.000000
0.235352 1.000000
0.236328 1.000000
0.237305 1.000000
0.238281 1.000000
0.239258 1.000000
0.240234 1.000000
0.241211 1.000000
0.242188 1.000000
0.243164 1.000000
0.244141 1.000000
0.245117 1.000000
0.246094 1.000000
0.247070 1.000000
0.248047 1.000000
0.249023 1.000000
0.250000 1.000000
0.250977 1.000000
0.251953 1.000000
0.252930 1.000000
0.253906 1.000000
0.254883 1.000000
0.255859 1.000000
0.256836 1.000000
0.257812 1.000000
0.258789 1.000000
0.259766 1.000000
0.260742 1.000000
0.261719 1.000000
0.262695 1.000000
0.263672 1.000000
0.264648 1.000000
0.265625 1.000000
0.266602 1.000000
0.267578 1.000000
0.268555 1.000000
0.269531 1.000000
0.270508 1.000000
0.271484 1.000000
0.272461 1.000000
0.273438 1.000000
0.274414 1.000000
0.275391 1.000000
0.276367 1.000000
0.277344 1.000000
0.278320 1.000000
0.279297 1.000000
0.280273 1.000000
0.281250 1.000000
0.282227 1.000000
0.283203 1.000000
0.284180 1.000000
0.285156 1.000000
0.286133 1.000000
0.287109 1.000000
0.288086 1.000000
0.289062 1.000000
0.290039 1.000000
0.291016 1.000000
0.291992 1.000000
0.292969 1.000000
0.293945 1.000000
0.294922 1.000000
0.295898 1.000000
0.296875 1.000000
0.297852 1.000000
0.298828 1.000000
0.299805 1.000000
0.300781 1.000000
0.301758 1.000000
0.302734 1.000000
0.303711 1.000000
0.304688 1.000000
0.305664 1.000000
0.306641 1.000000
0.307617 1.000000
0.308594 1.000000
0.309570 1.000000
0.310547 1.000000
0.311523 1.000000
0.312500 1.000000
0.313477 1.000000
0.314453 1.000000
0.315430 1.000000
0.316406 1.000000
0.317383 1.000000
0.318359 1.000000
0.319336 1.000000
0.320312 1.000000
0.321289 1.000000
0.322266 1.000000
0.323242 1.000000
0.324219 1.000000
0.325195 1.000000
0.326172 1.000000
0.327148 1.000000
0.328125 1.000000
0.329102 1.000000
0.330078 1.000000
0.331055 1.000000
0.332031 1.000000
0.333008 1.000000
0.333984 1.000000
0.334961 1.000000
0.335938 1.000000
0.336914 1.000000
0.337891 1.000000
0.338867 1.000000
0.339844 1.000000
0.340820 1.000000
0.341797 1.000000
0.342773 1.000000
0.343750 1.000000
0.344727 1.000000
0.345703 1.000000
0.346680 1.000000
0.347656 1.000000
0.348633 1.000000
0.349609 1.000000
0.350586 1.000000
0.351562 1.000000
0.352539 1.000000
0.353516 1.000000
0.354492 1.000000
0.355469 1.000000
0.356445 1.000000
0.357422 1.000000
0.358398 1.000000
0.359375 1.000000
0.360352 1.000000
0.361328 1.000000
0.362305 1.000000
0.363281 1.000000
0.364258 1.000000
0.365234 1.000000
0.366211 1.000000
0.367188 1.000000
0.368164 1.000000
0.369141 1.000000
0.370117 1.000000
0.371094 1.000000
0.372070 1.000000
0.373047 1.000000
0.374023 1.000000
0.375000 1.000000
0.375977 1.000000
0.376953 1.000000
0.377930 1.000000
0.378906 1.000000
0.379883 1.000000
0.380859 1.000000
0.381836 1.000000
0.382812 1.000000
0.383789 1.000000
0.384766 1.000000
0.385742 1.000000
0.386719 1.000000
0.387695 1.000000
0.388672 1.000000
0.389648 1.000000
0.390625 1.000000
0.391602 1.000000
0.392578 1.000000
0.393555 1.000000
0.394531 1.000000
0.395508 1.000000
0.396484 1.000000
0.397461 1.000000
0.398438 1.000000
0.399414 1.000000
0.400391 1.000000
0.401367 1.000000
0.402344 1.000000
0.403320 1.000000
0.404297 1.000000
0.405273 1.000000
0.406250 1.000000
0.407227 1.000000
0.408203 1.000000
0.409180 1.000000
0.410156 1.000000
0.411133 1.000000
0.412109 1.000000
0.413086 1.000000
0.414062 1.000000
0.415039 1.000000
0.416016 1.000000
0.416992 1.000000
0.417969 1.000000
0.418945 1.000000
0.419922 1.000000
0.420898 1.000000
0.421875 1.000000
0.422852 1.000000
0.423828 1.000000
0.424805 1.000000
0.425781 1.000000
0.426758 1.000000
0.427734 1.000000
0.428711 1.000000
0.429688 1.000000
0.430664 1.000000
0.431641 1.000000
0.432617 1.000000
0.433594 1.000000
0.434570 1.000000
0.435547 1.000000
0.436523 1.000000
0.437500 1.000000
0.438477 1.000000
0.439453 1.000000
0.440430 1.000000
0.441406 1.000000
0.442383 1.000000
0.443359 1.000000
0.444336 1.000000
0.445312 1.000000
0.446289 1.000000
0.447266 1.000000
0.448242 1.000000
0.449219 1.000000
0.450195 1.000000
0.451172 1.000000
0.452148 1.000000
0.453125 1.000000
0.454102 1.000000
0.455078 1.000000
0.456055 1.000000
0.457031 1.000000
0.458008 1.000000
0.458984 1.000000
0.459961 1.000000
0.460938 1.000000
0.461914 1.000000
0.462891 1.000000
0.463867 1.000000
0.464844 1.000000
0.465820 1.000000
0.466797 1.000000
0.467773 1.000000
0.468750 1.000000
0.469727 1.000000
0.470703 1.000000
0.471680 1.000000
0.472656 1.000000
0.473633 1.000000
0.474609 1.000000
0.475586 1.000000
0.476562 1.000000
0.477539 1.000000
0.478516 1.000000
0.479492 1.000000
0.480469 1.000000
0.481445 1.000000
0.482422 1.000000
0.483398 1.000000
0.484375 1.000000
0.485352 1.000000
0.486328 1.000000
0.487305 1.000000
0.488281 1.000000
0.489258 1.000000
0.490234 1.000000
0.491211 1.000000
0.492188 1.000000
0.493164 1.000000
0.494141 1.000000
0.495117 1.000000
0.496094 1.000000
0.497070 1.000000
0.498047 1.000000
0.499023 1.000000
0.500000 1.000000
0.500977 1.000000
0.501953 1.000000
0.502930 1.000000
0.503906 1.000000
0.504883 1.000000
0.505859 1.000000
0.506836 1.000000
0.507812 1.000000
0.508789 1.000000
0.509766 1.000000
0.510742 1.000000
0.511719 1.000000
0.512695 1.000000
0.513672 1.000000
0.514648 1.000000
0.515625 1.000000
0.516602 1.000000
0.517578 1.000000
0.518555 1.000000
0.519531 1.000000
0.520508 1.000000
0.521484 1.000000
0.522461 1.000000
0.523438 1.000000
0.524414 1.000000
0.525391 1.000000
0.526367 1.000000
0.527344 1.000000
0.528320 1.000000
0.529297 1.000000
0.530273 1.000000
0.531250 1.000000
0.532227 1.000000
0.533203 1.000000
0.534180 1.000000
0.535156 1.000000
0.536133 1.000000
0.537109 1.000000
0.538086 1.000000
0.539062 1.000000
0.540039 1.000000
0.541016 1.000000
0.541992 1.000000
0.542969 1.000000
0.543945 1.000000
0.544922 1.000000
0.545898 1.000000
0.546875 1.000000
0.547852 1.000000
0.548828 1.000000
0.549805 1.000000
0.550781 1.000000
0.551758 1.000000
0.552734 1.000000
0.553711 1.000000
0.554688 1.000000
0.555664 1.000000
0.556641 1.000000
0.557617 1.000000
0.558594 1.000000
0.559570 1.000000
0.560547 1.000000
0.561523 1.000000
0.562500 1.000000
0.563477 1.000000
0.564453 1.000000
0.565430 1.000000
0.566406 1.000000
0.567383 1.000000
0.568359 1.000000
0.569336 1.000000
0.570312 1.000000
0.571289 1.000000
0.572266 1.000000
0.573242 1.000000
0.574219 1.000000
0.575195 1.000000
0.576172 1.000000
0.577148 1.000000
0.578125 1.000000
0.579102 1.000000
0.580078 1.000000
0.581055 1.000000
0.582031 1.000000
0.583008 1.000000
0.583984 1.000000
0.584961 1.000000
0.585938 1.000000
0.586914 1.000000
0.587891 1.000000
0.588867 1.000000
0.589844 1.000000
0.590820 1.000000
0.591797 1.000000
0.592773 1.000000
0.593750 1.000000
0.594727 1.000000
0.595703 1.000000
0.596680 1.000000
0.597656 1.000000
0.598633 1.000000
0.599609 1.000000
0.600586 1.000000
0.601562 1.000000
0.602539 1.000000
0.603516 1.000000
0.604492 1.000000
0.605469 1.000000
0.606445 1.000000
0.607422 1.000000
0.608398 1.000000
0.609375 1.000000
0.610352 0.999750
0.611328 0.999500
0.612305 0.998750
0.613281 0.998750
0.614258 0.998000
0.615234 0.995500
0.616211 0.990500
0.617188 0.984000
0.618164 0.972500
0.619141 0.937000
0.620117 0.890000
0.621094 0.774000
0.622070 0.611250
0.623047 0.374250
0.624023 0.222250
0.625000 0.116000
0.625977 0.063250
0.626953 0.040000
0.627930 0.016500
0.628906 0.009500
0.629883 0.005000
0.630859 0.001750
0.631836 0.001000
0.632812 0.000500
0.633789 0.000500
0.634766 0.000000
0.635742 0.000000
0.636719 0.000000
0.637695 0.000000
0.638672 0.000000
0.639648 0.000000
0.640625 0.000000
0.641602 0.000000
0.642578 0.000000
0.643555 0.000000
0.644531 0.000000
0.645508 0.000000
0.646484 0.000000
0.647461 0.000000
0.648438 0.000000
0.649414 0.000000
0.650391 0.000000
0.651367 0.000000
0.652344 0.000000
0.653320 0.000000
0.654297 0.000000
0.655273 0.000000
0.656250 0.000000
0.657227 0.000000
0.658203 0.000000
0.659180 0.000000
0.660156 0.000000
0.661133 0.000000
0.662109 0.000000
0.663086 0.000000
0.664062 0.000000
0.665039 0.000000
0.666016 0.000000
0.666992 0.000000
0.667969 0.000000
0.668945 0.000000
0.669922 0.000000
0.670898 0.000000
0.671875 0.000000
0.672852 0.000000
0.673828 0.000000
0.674805 0.000000
0.675781 0.000000
0.676758 0.000000
0.677734 0.000000
0.678711 0.000000
0.679688 0.000000
0.680664 0.000000
0.681641 0.000000
0.682617 0.000000
0.683594 0.000000
0.684570 0.000000
0.685547 0.000000
0.686523 0.000000
0.687500 0.000000
0.688477 0.000000
0.689453 0.000000
0.690430 0.000000
0.691406 0.000000
0.692383 0.000000
0.693359 0.000000
0.694336 0.000000
0.695312 0.000000
0.696289 0.000000
0.697266 0.000000
0.698242 0.000000
0.699219 0.000000
0.700195 0.000000
0.701172 0.000000
0.702148 0.000000
0.703125 0.000000
0.704102 0.000000
0.705078 0.000000
0.706055 0.000000
0.707031 0.000000
0.708008 0.000000
0.708984 0.000000
0.709961 0.000000
0.710938 0.000000
0.711914 0.000000
0.712891 0.000000
0.713867 0.000000
0.714844 0.000000
0.715820 0.000000
0.716797 0.000000
0.717773 0.000000
0.718750 0.000000
0.719727 0.000000
0.720703 0.000000
0.721680 0.000000
0.722656 0.000000
0.723633 0.000000
0.724609 0.000000
0.725586 0.000000
0.726562 0.000000
0.727539 0.000000
0.728516 0.000000
0.729492 0.000000
0.730469 0.000000
0.731445 0.000000
0.732422 0.000000
0.733398 0.000000
0.734375 0.000000
0.735352 0.000000
0.736328 0.000000
0.737305 0.000000
0.738281 0.000000
0.739258 0.000000
0.740234 0.000000
0.741211 0.000000
0.742188 0.000000
0.743164 0.000000
0.744141 0.000000
0.745117 0.000000
0.746094 0.000000
0.747070 0.000000
0.748047 0.000000
0.749023 0.000000
0.750000 0.000000
0.750977 0.000000
0.751953 0.000000
0.752930 0.000000
0.753906 0.000000
0.754883 0.000000
0.755859 0.000000
0.756836 0.000000
0.757812 0.000000
0.758789 0.000000
0.759766 0.000000
0.760742 0.000000
0.761719 0.000000
0.762695 0.000000
0.763672 0.000000
0.764648 0.000000
0.765625 0.000000
0.766602 0.000000
0.767578 0.000000
0.768555 0.000000
0.769531 0.000000
0.770508 0.000000
0.771484 0.000000
0.772461 0.000000
0.773438 0.000000
0.774414 0.000000
0.775391 0.000000
0.776367 0.000000
0.777344 0.000000
0.778320 0.000000
0.779297 0.000000
0.780273 0.000000
0.781250 0.000000
0.782227 0.000000
0.783203 0.000000
0.784180 0.000000
0.785156 0.000000
0.786133 0.000000
0.787109 0.000000
0.788086 0.000000
0.789062 0.000000
0.790039 0.000000
0.791016 0.000000
0.791992 0.000000
0.792969 0.000000
0.793945 0.000000
0.794922 0.000000
0.795898 0.000000
0.796875 0.000000
0.797852 0.000000
0.798828 0.000000
0.799805 0.000000
0.800781 0.000000
0.801758 0.000000
0.802734 0.000000
0.803711 0.000000
0.804688 0.000000
0.805664 0.000000
0.806641 0.000000
0.807617 0.000000
0.808594 0.000000
0.809570 0.000000
0.810547 0.000000
0.811523 0.000000
0.812500 0.000000
0.813477 0.000000
0.814453 0.000000
0.815430 0.000000
0.816406 0.000000
0.817383 0.000000
0.818359 0.000000
0.819336 0.000000
0.820312 0.000000
0.821289 0.000000
0.822266 0.000000
0.823242 0.000000
0.824219 0.000000
0.825195 0.000000
0.826172 0.000000
0.827148 0.000000
0.828125 0.000000
0.829102 0.000000
0.830078 0.000000
0.831055 0.000000
0.832031 0.000000
0.833008 0.000000
0.833984 0.000000
0.834961 0.000000
0.835938 0.000000
0.836914 0.000000
0.837891 0.000000
0.838867 0.000000
0.839844 0.000000
0.840820 0.000000
0.841797 0.000000
0.842773 0.000000
0.843750 0.000000
0.844727 0.000000
0.845703 0.000000
0.846680 0.000000
0.847656 0.000000
0.848633 0.000000
0.849609 0.000000
0.850586 0.000000
0.851562 0.000000
0.852539 0.000000
0.853516 0.000000
0.854492 0.000000
0.855469 0.000000
0.856445 0.000000
0.857422 0.000000
0.858398 0.000000
0.859375 0.000000
0.860352 0.000000
0.861328 0.000000
0.862305 0.000000
0.863281 0.000000
0.864258 0.000000
0.865234 0.000000
0.866211 0.000000
0.867188 0.000000
0.868164 0.000000
0.869141 0.000000
0.870117 0.000000
0.871094 0.000000
0.872070 0.000000
0.873047 0.000000
0.874023 0.000000
0.875000 0.000000
0.875977 0.000000
0.876953 0.000000
0.877930 0.000000
0.878906 0.000000
0.879883 0.000000
0.880859 0.000000
0.881836 0.000000
0.882812 0.000000
0.883789 0.000000
0.884766 0.000000
0.885742 0.000000
0.886719 0.000000
0.887695 0.000000
0.888672 0.000000
0.889648 0.000000
0.890625 0.000000
0.891602 0.000000
0.892578 0.000000
0.893555 0.000000
0.894531 0.000000
0.895508 0.000000
0.896484 0.000000
0.897461 0.000000
0.898438 0.000000
0.899414 0.000000
0.900391 0.000000
0.901367 0.000000
0.902344 0.000000
0.903320 0.000000
0.904297 0.000000
0.905273 0.000000
0.906250 0.000000
0.907227 0.000000
0.908203 0.000000
0.909180 0.000000
0.910156 0.000000
0.911133 0.000000
0.912109 0.000000
0.913086 0.000000
0.914062 0.000000
0.915039 0.000000
0.916016 0.000000
0.916992 0.000000
0.917969 0.000000
0.918945 0.000000
0.919922 0.000000
0.920898 0.000000
0.921875 0.000000
0.922852 0.000000
0.923828 0.000000
0.924805 0.000000
0.925781 0.000000
0.926758 0.000000
0.927734 0.000000
0.928711 0.000000
0.929688 0.000000
0.930664 0.000000
0.931641 0.000000
0.932617 0.000000
0.933594 0.000000
0.934570 0.000000
0.935547 0.000000
0.936523 0.000000
0.937500 0.000000
0.938477 0.000000
0.939453 0.000000
0.940430 0.000000
0.941406 0.000000
0.942383 0.000000
0.943359 0.000000
0.944336 0.000000
0.945312 0.000000
0.946289 0.000000
0.947266 0.000000
0.948242 0.000000
0.949219 0.000000
0.950195 0.000000
0.951172 0.000000
0.952148 0.000000
0.953125 0.000000
0.954102 0.000000
0.955078 0.000000
0.956055 0.000000
0.957031 0.000000
0.958008 0.000000
0.958984 0.000000
0.959961 0.000000
0.960938 0.000000
0.961914 0.000000
0.962891 0.000000
0.963867 0.000000
0.964844 0.000000
0.965820 0.000000
0.966797 0.000000
0.967773 0.000000
0.968750 0.000000
0.969727 0.000000
0.970703 0.000000
0.971680 0.000000
0.972656 0.000000
0.973633 0.000000
0.974609 0.000000
0.975586 0.000000
0.976562 0.000000
0.977539 0.000000
0.978516 0.000000
0.979492 0.000000
0.980469 0.000000
0.981445 0.000000
0.982422 0.000000
0.983398 0.000000
0.984375 0.000000
0.985352 0.000000
0.986328 0.000000
0.987305 0.000000
0.988281 0.000000
0.989258 0.000000
0.990234 0.000000
0.991211 0.000000
0.992188 0.000000
0.993164 0.000000
0.994141 0.000000
0.995117 0.000000
0.996094 0.000000
0.997070 0.000000
0.998047 0.000000
0.999023 0.000000


==> data/rmgamma_n12.dat <==
t gamma
0.000000 1.000000
0.000244 1.000000
0.000488 1.000000
0.000732 1.000000
0.000977 1.000000
0.001221 1.000000
0.001465 1.000000
0.001709 1.000000
0.001953 1.000000
0.002197 1.000000
0.002441 1.000000
0.002686 1.000000
0.002930 1.000000
0.003174 1.000000
0.003418 1.000000
0.003662 1.000000
0.003906 1.000000
0.004150 1.000000
0.004395 1.000000
0.004639 1.000000
0.004883 1.000000
0.005127 1.000000
0.005371 1.000000
0.005615 1.000000
0.005859 1.000000
0.006104 1.000000
0.006348 1.000000
0.006592 1.000000
0.006836 1.000000
0.007080 1.000000
0.007324 1.000000
0.007568 1.000000
0.007812 1.000000
0.008057 1.000000
0.008301 1.000000
0.008545 1.000000
0.008789 1.000000
0.009033 1.000000
0.009277 1.000000
0.009521 1.000000
0.009766 1.000000
0.010010 1.000000
0.010254 1.000000
0.010498 1.000000
0.010742 1.000000
0.010986 1.000000
0.011230 1.000000
0.011475 1.000000
0.011719 1.000000
0.011963 1.000000
0.012207 1.000000
0.012451 1.000000
0.012695 1.000000
0.012939 1.000000
0.013184 1.000000
0.013428 1.000000
0.013672 1.000000
0.013916 1.000000
0.014160 1.000000
0.014404 1.000000
0.014648 1.000000
0.014893 1.000000
0.015137 1.000000
0.015381 1.000000
0.015625 1.000000
0.015869 1.000000
0.016113 1.000000
0.016357 1.000000
0.016602 1.000000
0.016846 1.000000
0.017090 1.000000
0.017334 1.000000
0.017578 1.000000
0.017822 1.000000
0.018066 1.000000
0.018311 1.000000
0.018555 1.000000
0.018799 1.000000
0.019043 1.000000
0.019287 1.000000
0.019531 1.000000
0.019775 1.000000
0.020020 1.000000
0.020264 1.000000
0.020508 1.000000
0.020752 1.000000
0.020996 1.000000
0.021240 1.000000
0.021484 1.000000
0.021729 1.000000
0.021973 1.000000
0.022217 1.000000
0.022461 1.000000
0.022705 1.000000
0.022949 1.000000
0.023193 1.000000
0.023438 1.000000
0.023682 1.000000
0.023926 1.000000
0.024170 1.000000
0.024414 1.000000
0.024658 1.000000
0.024902 1.000000
0.025146 1.000000
0.025391 1.000000
0.025635 1.000000
0.025879 1.000000
0.026123 1.000000
0.026367 1.000000
0.026611 1.000000
0.026855 1.000000
0.027100 1.000000
0.027344 1.000000
0.027588 1.000000
0.027832 1.000000
0.028076 1.000000
0.028320 1.000000
0.028564 1.000000
0.028809 1.000000
0.029053 1.000000
0.029297 1.000000
0.029541 1.000000
0.029785 1.000000
0.030029 1.000000
0.030273 1.000000
0.030518 1.000000
0.030762 1.000000
0.031006 1.000000
0.031250 1.000000
0.031494 1.000000
0.031738 1.000000
0.031982 1.000000
0.032227 1.000000
0.032471 1.000000
0.032715 1.000000
0.032959 1.000000
0.033203 1.000000
0.033447 1.000000
0.033691 1.000000
0.033936 1.000000
0.034180 1.000000
0.034424 1.000000
0.034668 1.000000
0.034912 1.000000
0.035156 1.000000
0.035400 1.000000
0.035645 1.000000
0.035889 1.000000
0.036133 1.000000
0.036377 1.000000
0.036621 1.000000
0.036865 1.000000
0.037109 1.000000
0.037354 1.000000
0.037598 1.000000
0.037842 1.000000
0.038086 1.000000
0.038330 1.000000
0.038574 1.000000
0.038818 1.000000
0.039062 1.000000
0.039307 1.000000
0.039551 1.000000
0.039795 1.000000
0.040039 1.000000
0.040283 1.000000
0.040527 1.000000
0.040771 1.000000
0.041016 1.000000
0.041260 1.000000
0.041504 1.000000
0.041748 1.000000
0.041992 1.000000
0.042236 1.000000
0.042480 1.000000
0.042725 1.000000
0.042969 1.000000
0.043213 1.000000
0.043457 1.000000
0.043701 1.000000
0.043945 1.000000
0.044189 1.000000
0.044434 1.000000
0.044678 1.000000
0.044922 1.000000
0.045166 1.000000
0.045410 1.000000
0.045654 1.000000
0.045898 1.000000
0.046143 1.000000
0.046387 1.000000
0.046631 1.000000
0.046875 1.000000
0.047119 1.000000
0.047363 1.000000
0.047607 1.000000
0.047852 1.000000
0.048096 1.000000
0.048340 1.000000
0.048584 1.000000
0.048828 1.000000
0.049072 1.000000
0.049316 1.000000
0.049561 1.000000
0.049805 1.000000
0.050049 1.000000
0.050293 1.000000
0.050537 1.000000
0.050781 1.000000
0.051025 1.000000
0.051270 1.000000
0.051514 1.000000
0.051758 1.000000
0.052002 1.000000
0.052246 1.000000
0.052490 1.000000
0.052734 1.000000
0.052979 1.000000
0.053223 1.000000
0.053467 1.000000
0.053711 1.000000
0.053955 1.000000
0.054199 1.000000
0.054443 1.000000
0.054688 1.000000
0.054932 1.000000
0.055176 1.000000
0.055420 1.000000
0.055664 1.000000
0.055908 1.000000
0.056152 1.000000
0.056396 1.000000
0.056641 1.000000
0.056885 1.000000
0.057129 1.000000
0.057373 1.000000
0.057617 1.000000
0.057861 1.000000
0.058105 1.000000
0.058350 1.000000
0.058594 1.000000
0.058838 1.000000
0.059082 1.000000
0.059326 1.000000
0.059570 1.000000
0.059814 1.000000
0.060059 1.000000
0.060303 1.000000
0.060547 1.000000
0.060791 1.000000
0.061035 1.000000
0.061279 1.000000
0.061523 1.000000
0.061768 1.000000
0.062012 1.000000
0.062256 1.000000
0.062500 1.000000
0.062744 1.000000
0.062988 1.000000
0.063232 1.000000
0.063477 1.000000
0.063721 1.000000
0.063965 1.000000
0.064209 1.000000
0.064453 1.000000
0.064697 1.000000
0.064941 1.000000
0.065186 1.000000
0.065430 1.000000
0.065674 1.000000
0.065918 1.000000
0.066162 1.000000
0.066406 1.000000
0.066650 1.000000
0.066895 1.000000
0.067139 1.000000
0.067383 1.000000
0.067627 1.000000
0.067871 1.000000
0.068115 1.000000
0.068359 1.000000
0.068604 1.000000
0.068848 1.000000
0.069092 1.000000
0.069336 1.000000
0.069580 1.000000
0.069824 1.000000
0.070068 1.000000
0.070312 1.000000
0.070557 1.000000
0.070801 1.000000
0.071045 1.000000
0.071289 1.000000
0.071533 1.000000
0.071777 1.000000
0.072021 1.000000
0.072266 1.000000
0.072510 1.000000
0.072754 1.000000
0.072998 1.000000
0.073242 1.000000
0.073486 1.000000
0.073730 1.000000
0.073975 1.000000
0.074219 1.000000
0.074463 1.000000
0.074707 1.000000
0.074951 1.000000
0.075195 1.000000
0.075439 1.000000
0.075684 1.000000
0.075928 1.000000
0.076172 1.000000
0.076416 1.000000
0.076660 1.000000
0.076904 1.000000
0.077148 1.000000
0.077393 1.000000
0.077637 1.000000
0.077881 1.000000
0.078125 1.000000
0.078369 1.000000
0.078613 1.000000
0.078857 1.000000
0.079102 1.000000
0.079346 1.000000
0.079590 1.000000
0.079834 1.000000
0.080078 1.000000
0.080322 1.000000
0.080566 1.000000
0.080811 1.000000
0.081055 1.000000
0.081299 1.000000
0.081543 1.000000
0.081787 1.000000
0.082031 1.000000
0.082275 1.000000
0.082520 1.000000
0.082764 1.000000
0.083008 1.000000
0.083252 1.000000
0.083496 1.000000
0.083740 1.000000
0.083984 1.000000
0.084229 1.000000
0.084473 1.000000
0.084717 1.000000
0.084961 1.000000
0.085205 1.000000
0.085449 1.000000
0.085693 1.000000
0.085938 1.000000
0.086182 1.000000
0.086426 1.000000
0.086670 1.000000
0.086914 1.000000
0.087158 1.000000
0.087402 1.000000
0.087646 1.000000
0.087891 1.000000
0.088135 1.000000
0.088379 1.000000
0.088623 1.000000
0.088867 1.000000
0.089111 1.000000
0.089355 1.000000
0.089600 1.000000
0.089844 1.000000
0.090088 1.000000
0.090332 1.000000
0.090576 1.000000
0.090820 1.000000
0.091064 1.000000
0.091309 1.000000
0.091553 1.000000
0.091797 1.000000
0.092041 1.000000
0.092285 1.000000
0.092529 1.000000
0.092773 1.000000
0.093018 1.000000
0.093262 1.000000
0.093506 1.000000
0.093750 1.000000
0.093994 1.000000
0.094238 1.000000
0.094482 1.000000
0.094727 1.000000
0.094971 1.000000
0.095215 1.000000
0.095459 1.000000
0.095703 1.000000
0.095947 1.000000
0.096191 1.000000
0.096436 1.000000
0.096680 1.000000
0.096924 1.000000
0.097168 1.000000
0.097412 1.000000
0.097656 1.000000
0.097900 1.000000
0.098145 1.000000
0.098389 1.000000
0.098633 1.000000
0.098877 1.000000
0.099121 1.000000
0.099365 1.000000
0.099609 1.000000
0.099854 1.000000
0.100098 1.000000
0.100342 1.000000
0.100586 1.000000
0.100830 1.000000
0.101074 1.000000
0.101318 1.000000
0.101562 1.000000
0.101807 1.000000
0.102051 1.000000
0.102295 1.000000
0.102539 1.000000
0.102783 1.000000
0.103027 1.000000
0.103271 1.000000
0.103516 1.000000
0.103760 1.000000
0.104004 1.000000
0.104248 1.000000
0.104492 1.000000
0.104736 1.000000
0.104980 1.000000
0.105225 1.000000
0.105469 1.000000
0.105713 1.000000
0.105957 1.000000
0.106201 1.000000
0.106445 1.000000
0.106689 1.000000
0.106934 1.000000
0.107178 1.000000
0.107422 1.000000
0.107666 1.000000
0.107910 1.000000
0.108154 1.000000
0.108398 1.000000
0.108643 1.000000
0.108887 1.000000
0.109131 1.000000
0.109375 1.000000
0.109619 1.000000
0.109863 1.000000
0.110107 1.000000
0.110352 1.000000
0.110596 1.000000
0.110840 1.000000
0.111084 1.000000
0.111328 1.000000
0.111572 1.000000
0.111816 1.000000
0.112061 1.000000
0.112305 1.000000
0.112549 1.000000
0.112793 1.000000
0.113037 1.000000
0.113281 1.000000
0.113525 1.000000
0.113770 1.000000
0.114014 1.000000
0.114258 1.000000
0.114502 1.000000
0.114746 1.000000
0.114990 1.000000
0.115234 1.000000
0.115479 1.000000
0.115723 1.000000
0.115967 1.000000
0.116211 1.000000
0.116455 1.000000
0.116699 1.000000
0.116943 1.000000
0.117188 1.000000
0.117432 1.000000
0.117676 1.000000
0.117920 1.000000
0.118164 1.000000
0.118408 1.000000
0.118652 1.000000
0.118896 1.000000
0.119141 1.000000
0.119385 1.000000
0.119629 1.000000
0.119873 1.000000
0.120117 1.000000
0.120361 1.000000
0.120605 1.000000
0.120850 1.000000
0.121094 1.000000
0.121338 1.000000
0.121582 1.000000
0.121826 1.000000
0.122070 1.000000
0.122314 1.000000
0.122559 1.000000
0.122803 1.000000
0.123047 1.000000
0.123291 1.000000
0.123535 1.000000
0.123779 1.000000
0.124023 1.000000
0.124268 1.000000
0.124512 1.000000
0.124756 1.000000
0.125000 1.000000
0.125244 1.000000
0.125488 1.000000
0.125732 1.000000
0.125977 1.000000
0.126221 1.000000
0.126465 1.000000
0.126709 1.000000
0.126953 1.000000
0.127197 1.000000
0.127441 1.000000
0.127686 1.000000
0.127930 1.000000
0.128174 1.000000
0.128418 1.000000
0.128662 1.000000
0.128906 1.000000
0.129150 1.000000
0.129395 1.000000
0.129639 1.000000
0.129883 1.000000
0.130127 1.000000
0.130371 1.000000
0.130615 1.000000
0.130859 1.000000
0.131104 1.000000
0.131348 1.000000
0.131592 1.000000
0.131836 1.000000
0.132080 1.000000
0.132324 1.000000
0.132568 1.000000
0.132812 1.000000
0.133057 1.000000
0.133301 1.000000
0.133545 1.000000
0.133789 1.000000
0.134033 1.000000
0.134277 1.000000
0.134521 1.000000
0.134766 1.000000
0.135010 1.000000
0.135254 1.000000
0.135498 1.000000
0.135742 1.000000
0.135986 1.000000
0.136230 1.000000
0.136475 1.000000
0.136719 1.000000
0.136963 1.000000
0.137207 1.000000
0.137451 1.000000
0.137695 1.000000
0.137939 1.000000
0.138184 1.000000
0.138428 1.000000
0.138672 1.000000
0.138916 1.000000
0.139160 1.000000
0.139404 1.000000
0.139648 1.000000
0.139893 1.000000
0.140137 1.000000
0.140381 1.000000
0.140625 1.000000
0.140869 1.000000
0.141113 1.000000
0.141357 1.000000
0.141602 1.000000
0.141846 1.000000
0.142090 1.000000
0.142334 1.000000
0.142578 1.000000
0.142822 1.000000
0.143066 1.000000
0.143311 1.000000
0.143555 1.000000
0.143799 1.000000
0.144043 1.000000
0.144287 1.000000
0.144531 1.000000
0.144775 1.000000
0.145020 1.000000
0.145264 1.000000
0.145508 1.000000
0.145752 1.000000
0.145996 1.000000
0.146240 1.000000
0.146484 1.000000
0.146729 1.000000
0.146973 1.000000
0.147217 1.000000
0.147461 1.000000
0.147705 1.000000
0.147949 1.000000
0.148193 1.000000
0.148438 1.000000
0.148682 1.000000
0.148926 1.000000
0.149170 1.000000
0.149414 1.000000
0.149658 1.000000
0.149902 1.000000
0.150146 1.000000
0.150391 1.000000
0.150635 1.000000
0.150879 1.000000
0.151123 1.000000
0.151367 1.000000
0.151611 1.000000
0.151855 1.000000
0.152100 1.000000
0.152344 1.000000
0.152588 1.000000
0.152832 1.000000
0.153076 1.000000
0.153320 1.000000
0.153564 1.000000
0.153809 1.000000
0.154053 1.000000
0.154297 1.000000
0.154541 1.000000
0.154785 1.000000
0.155029 1.000000
0.155273 1.000000
0.155518 1.000000
0.155762 1.000000
0.156006 1.000000
0.156250 1.000000
0.156494 1.000000
0.156738 1.000000
0.156982 1.000000
0.157227 1.000000
0.157471 1.000000
0.157715 1.000000
0.157959 1.000000
0.158203 1.000000
0.158447 1.000000
0.158691 1.000000
0.158936 1.000000
0.159180 1.000000
0.159424 1.000000
0.159668 1.000000
0.159912 1.000000
0.160156 1.000000
0.160400 1.000000
0.160645 1.000000
0.160889 1.000000
0.161133 1.000000
0.161377 1.000000
0.161621 1.000000
0.161865 1.000000
0.162109 1.000000
0.162354 1.000000
0.162598 1.000000
0.162842 1.000000
0.163086 1.000000
0.163330 1.000000
0.163574 1.000000
0.163818 1.000000
0.164062 1.000000
0.164307 1.000000
0.164551 1.000000
0.164795 1.000000
0.165039 1.000000
0.165283 1.000000
0.165527 1.000000
0.165771 1.000000
0.166016 1.000000
0.166260 1.000000
0.166504 1.000000
0.166748 1.000000
0.166992 1.000000
0.167236 1.000000
0.167480 1.000000
0.167725 1.000000
0.167969 1.000000
0.168213 1.000000
0.168457 1.000000
0.168701 1.000000
0.168945 1.000000
0.169189 1.000000
0.169434 1.000000
0.169678 1.000000
0.169922 1.000000
0.170166 1.000000
0.170410 1.000000
0.170654 1.000000
0.170898 1.000000
0.171143 1.000000
0.171387 1.000000
0.171631 1.000000
0.171875 1.000000
0.172119 1.000000
0.172363 1.000000
0.172607 1.000000
0.172852 1.000000
0.173096 1.000000
0.173340 1.000000
0.173584 1.000000
0.173828 1.000000
0.174072 1.000000
0.174316 1.000000
0.174561 1.000000
0.174805 1.000000
0.175049 1.000000
0.175293 1.000000
0.175537 1.000000
0.175781 1.000000
0.176025 1.000000
0.176270 1.000000
0.176514 1.000000
0.176758 1.000000
0.177002 1.000000
0.177246 1.000000
0.177490 1.000000
0.177734 1.000000
0.177979 1.000000
0.178223 1.000000
0.178467 1.000000
0.178711 1.000000
0.178955 1.000000
0.179199 1.000000
0.179443 1.000000
0.179688 1.000000
0.179932 1.000000
0.180176 1.000000
0.180420 1.000000
0.180664 1.000000
0.180908 1.000000
0.181152 1.000000
0.181396 1.000000
0.181641 1.000000
0.181885 1.000000
0.182129 1.000000
0.182373 1.000000
0.182617 1.000000
0.182861 1.000000
0.183105 1.000000
0.183350 1.000000
0.183594 1.000000
0.183838 1.000000
0.184082 1.000000
0.184326 1.000000
0.184570 1.000000
0.184814 1.000000
0.185059 1.000000
0.185303 1.000000
0.185547 1.000000
0.185791 1.000000
0.186035 1.000000
0.186279 1.000000
0.186523 1.000000
0.186768 1.000000
0.187012 1.000000
0.187256 1.000000
0.187500 1.000000
0.187744 1.000000
0.187988 1.000000
0.188232 1.000000
0.188477 1.000000
0.188721 1.000000
0.188965 1.000000
0.189209 1.000000
0.189453 1.000000
0.189697 1.000000
0.189941 1.000000
0.190186 1.000000
0.190430 1.000000
0.190674 1.000000
0.190918 1.000000
0.191162 1.000000
0.191406 1.000000
0.191650 1.000000
0.191895 1.000000
0.192139 1.000000
0.192383 1.000000
0.192627 1.000000
0.192871 1.000000
0.193115 1.000000
0.193359 1.000000
0.193604 1.000000
0.193848 1.000000
0.194092 1.000000
0.194336 1.000000
0.194580 1.000000
0.194824 1.000000
0.195068 1.000000
0.195312 1.000000
0.195557 1.000000
0.195801 1.000000
0.196045 1.000000
0.196289 1.000000
0.196533 1.000000
0.196777 1.000000
0.197021 1.000000
0.197266 1.000000
0.197510 1.000000
0.197754 1.000000
0.197998 1.000000
0.198242 1.000000
0.198486 1.000000
0.198730 1.000000
0.198975 1.000000
0.199219 1.000000
0.199463 1.000000
0.199707 1.000000
0.199951 1.000000
0.200195 1.000000
0.200439 1.000000
0.200684 1.000000
0.200928 1.000000
0.201172 1.000000
0.201416 1.000000
0.201660 1.000000
0.201904 1.000000
0.202148 1.000000
0.202393 1.000000
0.202637 1.000000
0.202881 1.000000
0.203125 1.000000
0.203369 1.000000
0.203613 1.000000
0.203857 1.000000
0.204102 1.000000
0.204346 1.000000
0.204590 1.000000
0.204834 1.000000
0.205078 1.000000
0.205322 1.000000
0.205566 1.000000
0.205811 1.000000
0.206055 1.000000
0.206299 1.000000
0.206543 1.000000
0.206787 1.000000
0.207031 1.000000
0.207275 1.000000
0.207520 1.000000
0.207764 1.000000
0.208008 1.000000
0.208252 1.000000
0.208496 1.000000
0.208740 1.000000
0.208984 1.000000
0.209229 1.000000
0.209473 1.000000
0.209717 1.000000
0.209961 1.000000
0.210205 1.000000
0.210449 1.000000
0.210693 1.000000
0.210938 1.000000
0.211182 1.000000
0.211426 1.000000
0.211670 1.000000
0.211914 1.000000
0.212158 1.000000
0.212402 1.000000
0.212646 1.000000
0.212891 1.000000
0.213135 1.000000
0.213379 1.000000
0.213623 1.000000
0.213867 1.000000
0.214111 1.000000
0.214355 1.000000
0.214600 1.000000
0.214844 1.000000
0.215088 1.000000
0.215332 1.000000
0.215576 1.000000
0.215820 1.000000
0.216064 1.000000
0.216309 1.000000
0.216553 1.000000
0.216797 1.000000
0.217041 1.000000
0.217285 1.000000
0.217529 1.000000
0.217773 1.000000
0.218018 1.000000
0.218262 1.000000
0.218506 1.000000
0.218750 1.000000
0.218994 1.000000
0.219238 1.000000
0.219482 1.000000
0.219727 1.000000
0.219971 1.000000
0.220215 1.000000
0.220459 1.000000
0.220703 1.000000
0.220947 1.000000
0.221191 1.000000
0.221436 1.000000
0.221680 1.000000
0.221924 1.000000
0.222168 1.000000
0.222412 1.000000
0.222656 1.000000
0.222900 1.000000
0.223145 1.000000
0.223389 1.000000
0.223633 1.000000
0.223877 1.000000
0.224121 1.000000
0.224365 1.000000
0.224609 1.000000
0.224854 1.000000
0.225098 1.000000
0.225342 1.000000
0.225586 1.000000
0.225830 1.000000
0.226074 1.000000
0.226318 1.000000
0.226562 1.000000
0.226807 1.000000
0.227051 1.000000
0.227295 1.000000
0.227539 1.000000
0.227783 1.000000
0.228027 1.000000
0.228271 1.000000
0.228516 1.000000
0.228760 1.000000
0.229004 1.000000
0.229248 1.000000
0.229492 1.000000
0.229736 1.000000
0.229980 1.000000
0.230225 1.000000
0.230469 1.000000
0.230713 1.000000
0.230957 1.000000
0.231201 1.000000
0.231445 1.000000
0.231689 1.000000
0.231934 1.000000
0.232178 1.000000
0.232422 1.000000
0.232666 1.000000
0.232910 1.000000
0.233154 1.000000
0.233398 1.000000
0.233643 1.000000
0.233887 1.000000
0.234131 1.000000
0.234375 1.000000
0.234619 1.000000
0.234863 1.000000
0.235107 1.000000
0.235352 1.000000
0.235596 1.000000
0.235840 1.000000
0.236084 1.000000
0.236328 1.000000
0.236572 1.000000
0.236816 1.000000
0.237061 1.000000
0.237305 1.000000
0.237549 1.000000
0.237793 1.000000
0.238037 1.000000
0.238281 1.000000
0.238525 1.000000
0.238770 1.000000
0.239014 1.000000
0.239258 1.000000
0.239502 1.000000
0.239746 1.000000
0.239990 1.000000
0.240234 1.000000
0.240479 1.000000
0.240723 1.000000
0.240967 1.000000
0.241211 1.000000
0.241455 1.000000
0.241699 1.000000
0.241943 1.000000
0.242188 1.000000
0.242432 1.000000
0.242676 1.000000
0.242920 1.000000
0.243164 1.000000
0.243408 1.000000
0.243652 1.000000
0.243896 1.000000
0.244141 1.000000
0.244385 1.000000
0.244629 1.000000
0.244873 1.000000
0.245117 1.000000
0.245361 1.000000
0.245605 1.000000
0.245850 1.000000
0.246094 1.000000
0.246338 1.000000
0.246582 1.000000
0.246826 1.000000
0.247070 1.000000
0.247314 1.000000
0.247559 1.000000
0.247803 1.000000
0.248047 1.000000
0.248291 1.000000
0.248535 1.000000
0.248779 1.000000
0.249023 1.000000
0.249268 1.000000
0.249512 1.000000
0.249756 1.000000
0.250000 1.000000
0.250244 1.000000
0.250488 1.000000
0.250732 1.000000
0.250977 1.000000
0.251221 1.000000
0.251465 1.000000
0.251709 1.000000
0.251953 1.000000
0.252197 1.000000
0.252441 1.000000
0.252686 1.000000
0.252930 1.000000
0.253174 1.000000
0.253418 1.000000
0.253662 1.000000
0.253906 1.000000
0.254150 1.000000
0.254395 1.000000
0.254639 1.000000
0.254883 1.000000
0.255127 1.000000
0.255371 1.000000
0.255615 1.000000
0.255859 1.000000
0.256104 1.000000
0.256348 1.000000
0.256592 1.000000
0.256836 1.000000
0.257080 1.000000
0.257324 1.000000
0.257568 1.000000
0.257812 1.000000
0.258057 1.000000
0.258301 1.000000
0.258545 1.000000
0.258789 1.000000
0.259033 1.000000
0.259277 1.000000
0.259521 1.000000
0.259766 1.000000
0.260010 1.000000
0.260254 1.000000
0.260498 1.000000
0.260742 1.000000
0.260986 1.000000
0.261230 1.000000
0.261475 1.000000
0.261719 1.000000
0.261963 1.000000
0.262207 1.000000
0.262451 1.000000
0.262695 1.000000
0.262939 1.000000
0.263184 1.000000
0.263428 1.000000
0.263672 1.000000
0.263916 1.000000
0.264160 1.000000
0.264404 1.000000
0.264648 1.000000
0.264893 1.000000
0.265137 1.000000
0.265381 1.000000
0.265625 1.000000
0.265869 1.000000
0.266113 1.000000
0.266357 1.000000
0.266602 1.000000
0.266846 1.000000
0.267090 1.000000
0.267334 1.000000
0.267578 1.000000
0.267822 1.000000
0.268066 1.000000
0.268311 1.000000
0.268555 1.000000
0.268799 1.000000
0.269043 1.000000
0.269287 1.000000
0.269531 1.000000
0.269775 1.000000
0.270020 1.000000
0.270264 1.000000
0.270508 1.000000
0.270752 1.000000
0.270996 1.000000
0.271240 1.000000
0.271484 1.000000
0.271729 1.000000
0.271973 1.000000
0.272217 1.000000
0.272461 1.000000
0.272705 1.000000
0.272949 1.000000
0.273193 1.000000
0.273438 1.000000
0.273682 1.000000
0.273926 1.000000
0.274170 1.000000
0.274414 1.000000
0.274658 1.000000
0.274902 1.000000
0.275146 1.000000
0.275391 1.000000
0.275635 1.000000
0.275879 1.000000
0.276123 1.000000
0.276367 1.000000
0.276611 1.000000
0.276855 1.000000
0.277100 1.000000
0.277344 1.000000
0.277588 1.000000
0.277832 1.000000
0.278076 1.000000
0.278320 1.000000
0.278564 1.000000
0.278809 1.000000
0.279053 1.000000
0.279297 1.000000
0.279541 1.000000
0.279785 1.000000
0.280029 1.000000
0.280273 1.000000
0.280518 1.000000
0.280762 1.000000
0.281006 1.000000
0.281250 1.000000
0.281494 1.000000
0.281738 1.000000
0.281982 1.000000
0.282227 1.000000
0.282471 1.000000
0.282715 1.000000
0.282959 1.000000
0.283203 1.000000
0.283447 1.000000
0.283691 1.000000
0.283936 1.000000
0.284180 1.000000
0.284424 1.000000
0.284668 1.000000
0.284912 1.000000
0.285156 1.000000
0.285400 1.000000
0.285645 1.000000
0.285889 1.000000
0.286133 1.000000
0.286377 1.000000
0.286621 1.000000
0.286865 1.000000
0.287109 1.000000
0.287354 1.000000
0.287598 1.000000
0.287842 1.000000
0.288086 1.000000
0.288330 1.000000
0.288574 1.000000
0.288818 1.000000
0.289062 1.000000
0.289307 1.000000
0.289551 1.000000
0.289795 1.000000
0.290039 1.000000
0.290283 1.000000
0.290527 1.000000
0.290771 1.000000
0.291016 1.000000
0.291260 1.000000
0.291504 1.000000
0.291748 1.000000
0.291992 1.000000
0.292236 1.000000
0.292480 1.000000
0.292725 1.000000
0.292969 1.000000
0.293213 1.000000
0.293457 1.000000
0.293701 1.000000
0.293945 1.000000
0.294189 1.000000
0.294434 1.000000
0.294678 1.000000
0.294922 1.000000
0.295166 1.000000
0.295410 1.000000
0.295654 1.000000
0.295898 1.000000
0.296143 1.000000
0.296387 1.000000
0.296631 1.000000
0.296875 1.000000
0.297119 1.000000
0.297363 1.000000
0.297607 1.000000
0.297852 1.000000
0.298096 1.000000
0.298340 1.000000
0.298584 1.000000
0.298828 1.000000
0.299072 1.000000
0.299316 1.000000
0.299561 1.000000
0.299805 1.000000
0.300049 1.000000
0.300293 1.000000
0.300537 1.000000
0.300781 1.000000
0.301025 1.000000
0.301270 1.000000
0.301514 1.000000
0.301758 1.000000
0.302002 1.000000
0.302246 1.000000
0.302490 1.000000
0.302734 1.000000
0.302979 1.000000
0.303223 1.000000
0.303467 1.000000
0.303711 1.000000
0.303955 1.000000
0.304199 1.000000
0.304443 1.000000
0.304688 1.000000
0.304932 1.000000
0.305176 1.000000
0.305420 1.000000
0.305664 1.000000
0.305908 1.000000
0.306152 1.000000
0.306396 1.000000
0.306641 1.000000
0.306885 1.000000
0.307129 1.000000
0.307373 1.000000
0.307617 1.000000
0.307861 1.000000
0.308105 1.000000
0.308350 1.000000
0.308594 1.000000
0.308838 1.000000
0.309082 1.000000
0.309326 1.000000
0.309570 1.000000
0.309814 1.000000
0.310059 1.000000
0.310303 1.000000
0.310547 1.000000
0.310791 1.000000
0.311035 1.000000
0.311279 1.000000
0.311523 1.000000
0.311768 1.000000
0.312012 1.000000
0.312256 1.000000
0.312500 1.000000
0.312744 1.000000
0.312988 1.000000
0.313232 1.000000
0.313477 1.000000
0.313721 1.000000
0.313965 1.000000
0.314209 1.000000
0.314453 1.000000
0.314697 1.000000
0.314941 1.000000
0.315186 1.000000
0.315430 1.000000
0.315674 1.000000
0.315918 1.000000
0.316162 1.000000
0.316406 1.000000
0.316650 1.000000
0.316895 1.000000
0.317139 1.000000
0.317383 1.000000
0.317627 1.000000
0.317871 1.000000
0.318115 1.000000
0.318359 1.000000
0.318604 1.000000
0.318848 1.000000
0.319092 1.000000
0.319336 1.000000
0.319580 1.000000
0.319824 1.000000
0.320068 1.000000
0.320312 1.000000
0.320557 1.000000
0.320801 1.000000
0.321045 1.000000
0.321289 1.000000
0.321533 1.000000
0.321777 1.000000
0.322021 1.000000
0.322266 1.000000
0.322510 1.000000
0.322754 1.000000
0.322998 1.000000
0.323242 1.000000
0.323486 1.000000
0.323730 1.000000
0.323975 1.000000
0.324219 1.000000
0.324463 1.000000
0.324707 1.000000
0.324951 1.000000
0.325195 1.000000
0.325439 1.000000
0.325684 1.000000
0.325928 1.000000
0.326172 1.000000
0.326416 1.000000
0.326660 1.000000
0.326904 1.000000
0.327148 1.000000
0.327393 1.000000
0.327637 1.000000
0.327881 1.000000
0.328125 1.000000
0.328369 1.000000
0.328613 1.000000
0.328857 1.000000
0.329102 1.000000
0.329346 1.000000
0.329590 1.000000
0.329834 1.000000
0.330078 1.000000
0.330322 1.000000
0.330566 1.000000
0.330811 1.000000
0.331055 1.000000
0.331299 1.000000
0.331543 1.000000
0.331787 1.000000
0.332031 1.000000
0.332275 1.000000
0.332520 1.000000
0.332764 1.000000
0.333008 1.000000
0.333252 1.000000
0.333496 1.000000
0.333740 1.000000
0.333984 1.000000
0.334229 1.000000
0.334473 1.000000
0.334717 1.000000
0.334961 1.000000
0.335205 1.000000
0.335449 1.000000
0.335693 1.000000
0.335938 1.000000
0.336182 1.000000
0.336426 1.000000
0.336670 1.000000
0.336914 1.000000
0.337158 1.000000
0.337402 1.000000
0.337646 1.000000
0.337891 1.000000
0.338135 1.000000
0.338379 1.000000
0.338623 1.000000
0.338867 1.000000
0.339111 1.000000
0.339355 1.000000
0.339600 1.000000
0.339844 1.000000
0.340088 1.000000
0.340332 1.000000
0.340576 1.000000
0.340820 1.000000
0.341064 1.000000
0.341309 1.000000
0.341553 1.000000
0.341797 1.000000
0.342041 1.000000
0.342285 1.000000
0.342529 1.000000
0.342773 1.000000
0.343018 1.000000
0.343262 1.000000
0.343506 1.000000
0.343750 1.000000
0.343994 1.000000
0.344238 1.000000
0.344482 1.000000
0.344727 1.000000
0.344971 1.000000
0.345215 1.000000
0.345459 1.000000
0.345703 1.000000
0.345947 1.000000
0.346191 1.000000
0.346436 1.000000
0.346680 1.000000
0.346924 1.000000
0.347168 1.000000
0.347412 1.000000
0.347656 1.000000
0.347900 1.000000
0.348145 1.000000
0.348389 1.000000
0.348633 1.000000
0.348877 1.000000
0.349121 1.000000
0.349365 1.000000
0.349609 1.000000
0.349854 1.000000
0.350098 1.000000
0.350342 1.000000
0.350586 1.000000
0.350830 1.000000
0.351074 1.000000
0.351318 1.000000
0.351562 1.000000
0.351807 1.000000
0.352051 1.000000
0.352295 1.000000
0.352539 1.000000
0.352783 1.000000
0.353027 1.000000
0.353271 1.000000
0.353516 1.000000
0.353760 1.000000
0.354004 1.000000
0.354248 1.000000
0.354492 1.000000
0.354736 1.000000
0.354980 1.000000
0.355225 1.000000
0.355469 1.000000
0.355713 1.000000
0.355957 1.000000
0.356201 1.000000
0.356445 1.000000
0.356689 1.000000
0.356934 1.000000
0.357178 1.000000
0.357422 1.000000
0.357666 1.000000
0.357910 1.000000
0.358154 1.000000
0.358398 1.000000
0.358643 1.000000
0.358887 1.000000
0.359131 1.000000
0.359375 1.000000
0.359619 1.000000
0.359863 1.000000
0.360107 1.000000
0.360352 1.000000
0.360596 1.000000
0.360840 1.000000
0.361084 1.000000
0.361328 1.000000
0.361572 1.000000
0.361816 1.000000
0.362061 1.000000
0.362305 1.000000
0.362549 1.000000
0.362793 1.000000
0.363037 1.000000
0.363281 1.000000
0.363525 1.000000
0.363770 1.000000
0.364014 1.000000
0.364258 1.000000
0.364502 1.000000
0.364746 1.000000
0.364990 1.000000
0.365234 1.000000
0.365479 1.000000
0.365723 1.000000
0.365967 1.000000
0.366211 1.000000
0.366455 1.000000
0.366699 1.000000
0.366943 1.000000
0.367188 1.000000
0.367432 1.000000
0.367676 1.000000
0.367920 1.000000
0.368164 1.000000
0.368408 1.000000
0.368652 1.000000
0.368896 1.000000
0.369141 1.000000
0.369385 1.000000
0.369629 1.000000
0.369873 1.000000
0.370117 1.000000
0.370361 1.000000
0.370605 1.000000
0.370850 1.000000
0.371094 1.000000
0.371338 1.000000
0.371582 1.000000
0.371826 1.000000
0.372070 1.000000
0.372314 1.000000
0.372559 1.000000
0.372803 1.000000
0.373047 1.000000
0.373291 1.000000
0.373535 1.000000
0.373779 1.000000
0.374023 1.000000
0.374268 1.000000
0.374512 1.000000
0.374756 1.000000
0.375000 1.000000
0.375244 1.000000
0.375488 1.000000
0.375732 1.000000
0.375977 1.000000
0.376221 1.000000
0.376465 1.000000
0.376709 1.000000
0.376953 1.000000
0.377197 1.000000
0.377441 1.000000
0.377686 1.000000
0.377930 1.000000
0.378174 1.000000
0.378418 1.000000
0.378662 1.000000
0.378906 1.000000
0.379150 1.000000
0.379395 1.000000
0.379639 1.000000
0.379883 1.000000
0.380127 1.000000
0.380371 1.000000
0.380615 1.000000
0.380859 1.000000
0.381104 1.000000
0.381348 1.000000
0.381592 1.000000
0.381836 1.000000
0.382080 1.000000
0.382324 1.000000
0.382568 1.000000
0.382812 1.000000
0.383057 1.000000
0.383301 1.000000
0.383545 1.000000
0.383789 1.000000
0.384033 1.000000
0.384277 1.000000
0.384521 1.000000
0.384766 1.000000
0.385010 1.000000
0.385254 1.000000
0.385498 1.000000
0.385742 1.000000
0.385986 1.000000
0.386230 1.000000
0.386475 1.000000
0.386719 1.000000
0.386963 1.000000
0.387207 1.000000
0.387451 1.000000
0.387695 1.000000
0.387939 1.000000
0.388184 1.000000
0.388428 1.000000
0.388672 1.000000
0.388916 1.000000
0.389160 1.000000
0.389404 1.000000
0.389648 1.000000
0.389893 1.000000
0.390137 1.000000
0.390381 1.000000
0.390625 1.000000
0.390869 1.000000
0.391113 1.000000
0.391357 1.000000
0.391602 1.000000
0.391846 1.000000
0.392090 1.000000
0.392334 1.000000
0.392578 1.000000
0.392822 1.000000
0.393066 1.000000
0.393311 1.000000
0.393555 1.000000
0.393799 1.000000
0.394043 1.000000
0.394287 1.000000
0.394531 1.000000
0.394775 1.000000
0.395020 1.000000
0.395264 1.000000
0.395508 1.000000
0.395752 1.000000
0.395996 1.000000
0.396240 1.000000
0.396484 1.000000
0.396729 1.000000
0.396973 1.000000
0.397217 1.000000
0.397461 1.000000
0.397705 1.000000
0.397949 1.000000
0.398193 1.000000
0.398438 1.000000
0.398682 1.000000
0.398926 1.000000
0.399170 1.000000
0.399414 1.000000
0.399658 1.000000
0.399902 1.000000
0.400146 1.000000
0.400391 1.000000
0.400635 1.000000
0.400879 1.000000
0.401123 1.000000
0.401367 1.000000
0.401611 1.000000
0.401855 1.000000
0.402100 1.000000
0.402344 1.000000
0.402588 1.000000
0.402832 1.000000
0.403076 1.000000
0.403320 1.000000
0.403564 1.000000
0.403809 1.000000
0.404053 1.000000
0.404297 1.000000
0.404541 1.000000
0.404785 1.000000
0.405029 1.000000
0.405273 1.000000
0.405518 1.000000
0.405762 1.000000
0.406006 1.000000
0.406250 1.000000
0.406494 1.000000
0.406738 1.000000
0.406982 1.000000
0.407227 1.000000
0.407471 1.000000
0.407715 1.000000
0.407959 1.000000
0.408203 1.000000
0.408447 1.000000
0.408691 1.000000
0.408936 1.000000
0.409180 1.000000
0.409424 1.000000
0.409668 1.000000
0.409912 1.000000
0.410156 1.000000
0.410400 1.000000
0.410645 1.000000
0.410889 1.000000
0.411133 1.000000
0.411377 1.000000
0.411621 1.000000
0.411865 1.000000
0.412109 1.000000
0.412354 1.000000
0.412598 1.000000
0.412842 1.000000
0.413086 1.000000
0.413330 1.000000
0.413574 1.000000
0.413818 1.000000
0.414062 1.000000
0.414307 1.000000
0.414551 1.000000
0.414795 1.000000
0.415039 1.000000
0.415283 1.000000
0.415527 1.000000
0.415771 1.000000
0.416016 1.000000
0.416260 1.000000
0.416504 1.000000
0.416748 1.000000
0.416992 1.000000
0.417236 1.000000
0.417480 1.000000
0.417725 1.000000
0.417969 1.000000
0.418213 1.000000
0.418457 1.000000
0.418701 1.000000
0.418945 1.000000
0.419189 1.000000
0.419434 1.000000
0.419678 1.000000
0.419922 1.000000
0.420166 1.000000
0.420410 1.000000
0.420654 1.000000
0.420898 1.000000
0.421143 1.000000
0.421387 1.000000
0.421631 1.000000
0.421875 1.000000
0.422119 1.000000
0.422363 1.000000
0.422607 1.000000
0.422852 1.000000
0.423096 1.000000
0.423340 1.000000
0.423584 1.000000
0.423828 1.000000
0.424072 1.000000
0.424316 1.000000
0.424561 1.000000
0.424805 1.000000
0.425049 1.000000
0.425293 1.000000
0.425537 1.000000
0.425781 1.000000
0.426025 1.000000
0.426270 1.000000
0.426514 1.000000
0.426758 1.000000
0.427002 1.000000
0.427246 1.000000
0.427490 1.000000
0.427734 1.000000
0.427979 1.000000
0.428223 1.000000
0.428467 1.000000
0.428711 1.000000
0.428955 1.000000
0.429199 1.000000
0.429443 1.000000
0.429688 1.000000
0.429932 1.000000
0.430176 1.000000
0.430420 1.000000
0.430664 1.000000
0.430908 1.000000
0.431152 1.000000
0.431396 1.000000
0.431641 1.000000
0.431885 1.000000
0.432129 1.000000
0.432373 1.000000
0.432617 1.000000
0.432861 1.000000
0.433105 1.000000
0.433350 1.000000
0.433594 1.000000
0.433838 1.000000
0.434082 1.000000
0.434326 1.000000
0.434570 1.000000
0.434814 1.000000
0.435059 1.000000
0.435303 1.000000
0.435547 1.000000
0.435791 1.000000
0.436035 1.000000
0.436279 1.000000
0.436523 1.000000
0.436768 1.000000
0.437012 1.000000
0.437256 1.000000
0.437500 1.000000
0.437744 1.000000
0.437988 1.000000
0.438232 1.000000
0.438477 1.000000
0.438721 1.000000
0.438965 1.000000
0.439209 1.000000
0.439453 1.000000
0.439697 1.000000
0.439941 1.000000
0.440186 1.000000
0.440430 1.000000
0.440674 1.000000
0.440918 1.000000
0.441162 1.000000
0.441406 1.000000
0.441650 1.000000
0.441895 1.000000
0.442139 1.000000
0.442383 1.000000
0.442627 1.000000
0.442871 1.000000
0.443115 1.000000
0.443359 1.000000
0.443604 1.000000
0.443848 1.000000
0.444092 1.000000
0.444336 1.000000
0.444580 1.000000
0.444824 1.000000
0.445068 1.000000
0.445312 1.000000
0.445557 1.000000
0.445801 1.000000
0.446045 1.000000
0.446289 1.000000
0.446533 1.000000
0.446777 1.000000
0.447021 1.000000
0.447266 1.000000
0.447510 1.000000
0.447754 1.000000
0.447998 1.000000
0.448242 1.000000
0.448486 1.000000
0.448730 1.000000
0.448975 1.000000
0.449219 1.000000
0.449463 1.000000
0.449707 1.000000
0.449951 1.000000
0.450195 1.000000
0.450439 1.000000
0.450684 1.000000
0.450928 1.000000
0.451172 1.000000
0.451416 1.000000
0.451660 1.000000
0.451904 1.000000
0.452148 1.000000
0.452393 1.000000
0.452637 1.000000
0.452881 1.000000
0.453125 1.000000
0.453369 1.000000
0.453613 1.000000
0.453857 1.000000
0.454102 1.000000
0.454346 1.000000
0.454590 1.000000
0.454834 1.000000
0.455078 1.000000
0.455322 1.000000
0.455566 1.000000
0.455811 1.000000
0.456055 1.000000
0.456299 1.000000
0.456543 1.000000
0.456787 1.000000
0.457031 1.000000
0.457275 1.000000
0.457520 1.000000
0.457764 1.000000
0.458008 1.000000
0.458252 1.000000
0.458496 1.000000
0.458740 1.000000
0.458984 1.000000
0.459229 1.000000
0.459473 1.000000
0.459717 1.000000
0.459961 1.000000
0.460205 1.000000
0.460449 1.000000
0.460693 1.000000
0.460938 1.000000
0.461182 1.000000
0.461426 1.000000
0.461670 1.000000
0.461914 1.000000
0.462158 1.000000
0.462402 1.000000
0.462646 1.000000
0.462891 1.000000
0.463135 1.000000
0.463379 1.000000
0.463623 1.000000
0.463867 1.000000
0.464111 1.000000
0.464355 1.000000
0.464600 1.000000
0.464844 1.000000
0.465088 1.000000
0.465332 1.000000
0.465576 1.000000
0.465820 1.000000
0.466064 1.000000
0.466309 1.000000
0.466553 1.000000
0.466797 1.000000
0.467041 1.000000
0.467285 1.000000
0.467529 1.000000
0.467773 1.000000
0.468018 1.000000
0.468262 1.000000
0.468506 1.000000
0.468750 1.000000
0.468994 1.000000
0.469238 1.000000
0.469482 1.000000
0.469727 1.000000
0.469971 1.000000
0.470215 1.000000
0.470459 1.000000
0.470703 1.000000
0.470947 1.000000
0.471191 1.000000
0.471436 1.000000
0.471680 1.000000
0.471924 1.000000
0.472168 1.000000
0.472412 1.000000
0.472656 1.000000
0.472900 1.000000
0.473145 1.000000
0.473389 1.000000
0.473633 1.000000
0.473877 1.000000
0.474121 1.000000
0.474365 1.000000
0.474609 1.000000
0.474854 1.000000
0.475098 1.000000
0.475342 1.000000
0.475586 1.000000
0.475830 1.000000
0.476074 1.000000
0.476318 1.000000
0.476562 1.000000
0.476807 1.000000
0.477051 1.000000
0.477295 1.000000
0.477539 1.000000
0.477783 1.000000
0.478027 1.000000
0.478271 1.000000
0.478516 1.000000
0.478760 1.000000
0.479004 1.000000
0.479248 1.000000
0.479492 1.000000
0.479736 1.000000
0.479980 1.000000
0.480225 1.000000
0.480469 1.000000
0.480713 1.000000
0.480957 1.000000
0.481201 1.000000
0.481445 1.000000
0.481689 1.000000
0.481934 1.000000
0.482178 1.000000
0.482422 1.000000
0.482666 1.000000
0.482910 1.000000
0.483154 1.000000
0.483398 1.000000
0.483643 1.000000
0.483887 1.000000
0.484131 1.000000
0.484375 1.000000
0.484619 1.000000
0.484863 1.000000
0.485107 1.000000
0.485352 1.000000
0.485596 1.000000
0.485840 1.000000
0.486084 1.000000
0.486328 1.000000
0.486572 1.000000
0.486816 1.000000
0.487061 1.000000
0.487305 1.000000
0.487549 1.000000
0.487793 1.000000
0.488037 1.000000
0.488281 1.000000
0.488525 1.000000
0.488770 1.000000
0.489014 1.000000
0.489258 1.000000
0.489502 1.000000
0.489746 1.000000
0.489990 1.000000
0.490234 1.000000
0.490479 1.000000
0.490723 1.000000
0.490967 1.000000
0.491211 1.000000
0.491455 1.000000
0.491699 1.000000
0.491943 1.000000
0.492188 1.000000
0.492432 1.000000
0.492676 1.000000
0.492920 1.000000
0.493164 1.000000
0.493408 1.000000
0.493652 1.000000
0.493896 1.000000
0.494141 1.000000
0.494385 1.000000
0.494629 1.000000
0.494873 1.000000
0.495117 1.000000
0.495361 1.000000
0.495605 1.000000
0.495850 1.000000
0.496094 1.000000
0.496338 1.000000
0.496582 1.000000
0.496826 1.000000
0.497070 1.000000
0.497314 1.000000
0.497559 1.000000
0.497803 1.000000
0.498047 1.000000
0.498291 1.000000
0.498535 1.000000
0.498779 1.000000
0.499023 1.000000
0.499268 1.000000
0.499512 1.000000
0.499756 1.000000
0.500000 1.000000
0.500244 1.000000
0.500488 1.000000
0.500732 1.000000
0.500977 1.000000
0.501221 1.000000
0.501465 1.000000
0.501709 1.000000
0.501953 1.000000
0.502197 1.000000
0.502441 1.000000
0.502686 1.000000
0.502930 1.000000
0.503174 1.000000
0.503418 1.000000
0.503662 1.000000
0.503906 1.000000
0.504150 1.000000
0.504395 1.000000
0.504639 1.000000
0.504883 1.000000
0.505127 1.000000
0.505371 1.000000
0.505615 1.000000
0.505859 1.000000
0.506104 1.000000
0.506348 1.000000
0.506592 1.000000
0.506836 1.000000
0.507080 1.000000
0.507324 1.000000
0.507568 1.000000
0.507812 1.000000
0.508057 1.000000
0.508301 1.000000
0.508545 1.000000
0.508789 1.000000
0.509033 1.000000
0.509277 1.000000
0.509521 1.000000
0.509766 1.000000
0.510010 1.000000
0.510254 1.000000
0.510498 1.000000
0.510742 1.000000
0.510986 1.000000
0.511230 1.000000
0.511475 1.000000
0.511719 1.000000
0.511963 1.000000
0.512207 1.000000
0.512451 1.000000
0.512695 1.000000
0.512939 1.000000
0.513184 1.000000
0.513428 1.000000
0.513672 1.000000
0.513916 1.000000
0.514160 1.000000
0.514404 1.000000
0.514648 1.000000
0.514893 1.000000
0.515137 1.000000
0.515381 1.000000
0.515625 1.000000
0.515869 1.000000
0.516113 1.000000
0.516357 1.000000
0.516602 1.000000
0.516846 1.000000
0.517090 1.000000
0.517334 1.000000
0.517578 1.000000
0.517822 1.000000
0.518066 1.000000
0.518311 1.000000
0.518555 1.000000
0.518799 1.000000
0.519043 1.000000
0.519287 1.000000
0.519531 1.000000
0.519775 1.000000
0.520020 1.000000
0.520264 1.000000
0.520508 1.000000
0.520752 1.000000
0.520996 1.000000
0.521240 1.000000
0.521484 1.000000
0.521729 1.000000
0.521973 1.000000
0.522217 1.000000
0.522461 1.000000
0.522705 1.000000
0.522949 1.000000
0.523193 1.000000
0.523438 1.000000
0.523682 1.000000
0.523926 1.000000
0.524170 1.000000
0.524414 1.000000
0.524658 1.000000
0.524902 1.000000
0.525146 1.000000
0.525391 1.000000
0.525635 1.000000
0.525879 1.000000
0.526123 1.000000
0.526367 1.000000
0.526611 1.000000
0.526855 1.000000
0.527100 1.000000
0.527344 1.000000
0.527588 1.000000
0.527832 1.000000
0.528076 1.000000
0.528320 1.000000
0.528564 1.000000
0.528809 1.000000
0.529053 1.000000
0.529297 1.000000
0.529541 1.000000
0.529785 1.000000
0.530029 1.000000
0.530273 1.000000
0.530518 1.000000
0.530762 1.000000
0.531006 1.000000
0.531250 1.000000
0.531494 1.000000
0.531738 1.000000
0.531982 1.000000
0.532227 1.000000
0.532471 1.000000
0.532715 1.000000
0.532959 1.000000
0.533203 1.000000
0.533447 1.000000
0.533691 1.000000
0.533936 1.000000
0.534180 1.000000
0.534424 1.000000
0.534668 1.000000
0.534912 1.000000
0.535156 1.000000
0.535400 1.000000
0.535645 1.000000
0.535889 1.000000
0.536133 1.000000
0.536377 1.000000
0.536621 1.000000
0.536865 1.000000
0.537109 1.000000
0.537354 1.000000
0.537598 1.000000
0.537842 1.000000
0.538086 1.000000
0.538330 1.000000
0.538574 1.000000
0.538818 1.000000
0.539062 1.000000
0.539307 1.000000
0.539551 1.000000
0.539795 1.000000
0.540039 1.000000
0.540283 1.000000
0.540527 1.000000
0.540771 1.000000
0.541016 1.000000
0.541260 1.000000
0.541504 1.000000
0.541748 1.000000
0.541992 1.000000
0.542236 1.000000
0.542480 1.000000
0.542725 1.000000
0.542969 1.000000
0.543213 1.000000
0.543457 1.000000
0.543701 1.000000
0.543945 1.000000
0.544189 1.000000
0.544434 1.000000
0.544678 1.000000
0.544922 1.000000
0.545166 1.000000
0.545410 1.000000
0.545654 1.000000
0.545898 1.000000
0.546143 1.000000
0.546387 1.000000
0.546631 1.000000
0.546875 1.000000
0.547119 1.000000
0.547363 1.000000
0.547607 1.000000
0.547852 1.000000
0.548096 1.000000
0.548340 1.000000
0.548584 1.000000
0.548828 1.000000
0.549072 1.000000
0.549316 1.000000
0.549561 1.000000
0.549805 1.000000
0.550049 1.000000
0.550293 1.000000
0.550537 1.000000
0.550781 1.000000
0.551025 1.000000
0.551270 1.000000
0.551514 1.000000
0.551758 1.000000
0.552002 1.000000
0.552246 1.000000
0.552490 1.000000
0.552734 1.000000
0.552979 1.000000
0.553223 1.000000
0.553467 1.000000
0.553711 1.000000
0.553955 1.000000
0.554199 1.000000
0.554443 1.000000
0.554688 1.000000
0.554932 1.000000
0.555176 1.000000
0.555420 1.000000
0.555664 1.000000
0.555908 1.000000
0.556152 1.000000
0.556396 1.000000
0.556641 1.000000
0.556885 1.000000
0.557129 1.000000
0.557373 1.000000
0.557617 1.000000
0.557861 1.000000
0.558105 1.000000
0.558350 1.000000
0.558594 1.000000
0.558838 1.000000
0.559082 1.000000
0.559326 1.000000
0.559570 1.000000
0.559814 1.000000
0.560059 1.000000
0.560303 1.000000
0.560547 1.000000
0.560791 1.000000
0.561035 1.000000
0.561279 1.000000
0.561523 1.000000
0.561768 1.000000
0.562012 1.000000
0.562256 1.000000
0.562500 1.000000
0.562744 1.000000
0.562988 1.000000
0.563232 1.000000
0.563477 1.000000
0.563721 1.000000
0.563965 1.000000
0.564209 1.000000
0.564453 1.000000
0.564697 1.000000
0.564941 1.000000
0.565186 1.000000
0.565430 1.000000
0.565674 1.000000
0.565918 1.000000
0.566162 1.000000
0.566406 1.000000
0.566650 1.000000
0.566895 1.000000
0.567139 1.000000
0.567383 1.000000
0.567627 1.000000
0.567871 1.000000
0.568115 1.000000
0.568359 1.000000
0.568604 1.000000
0.568848 1.000000
0.569092 1.000000
0.569336 1.000000
0.569580 1.000000
0.569824 1.000000
0.570068 1.000000
0.570312 1.000000
0.570557 1.000000
0.570801 1.000000
0.571045 1.000000
0.571289 1.000000
0.571533 1.000000
0.571777 1.000000
0.572021 1.000000
0.572266 1.000000
0.572510 1.000000
0.572754 1.000000
0.572998 1.000000
0.573242 1.000000
0.573486 1.000000
0.573730 1.000000
0.573975 1.000000
0.574219 1.000000
0.574463 1.000000
0.574707 1.000000
0.574951 1.000000
0.575195 1.000000
0.575439 1.000000
0.575684 1.000000
0.575928 1.000000
0.576172 1.000000
0.576416 1.000000
0.576660 1.000000
0.576904 1.000000
0.577148 1.000000
0.577393 1.000000
0.577637 1.000000
0.577881 1.000000
0.578125 1.000000
0.578369 1.000000
0.578613 1.000000
0.578857 1.000000
0.579102 1.000000
0.579346 1.000000
0.579590 1.000000
0.579834 1.000000
0.580078 1.000000
0.580322 1.000000
0.580566 1.000000
0.580811 1.000000
0.581055 1.000000
0.581299 1.000000
0.581543 1.000000
0.581787 1.000000
0.582031 1.000000
0.582275 1.000000
0.582520 1.000000
0.582764 1.000000
0.583008 1.000000
0.583252 1.000000
0.583496 1.000000
0.583740 1.000000
0.583984 1.000000
0.584229 1.000000
0.584473 1.000000
0.584717 1.000000
0.584961 1.000000
0.585205 1.000000
0.585449 1.000000
0.585693 1.000000
0.585938 1.000000
0.586182 1.000000
0.586426 1.000000
0.586670 1.000000
0.586914 1.000000
0.587158 1.000000
0.587402 1.000000
0.587646 1.000000
0.587891 1.000000
0.588135 1.000000
0.588379 1.000000
0.588623 1.000000
0.588867 1.000000
0.589111 1.000000
0.589355 1.000000
0.589600 1.000000
0.589844 1.000000
0.590088 1.000000
0.590332 1.000000
0.590576 1.000000
0.590820 1.000000
0.591064 1.000000
0.591309 1.000000
0.591553 1.000000
0.591797 1.000000
0.592041 1.000000
0.592285 1.000000
0.592529 1.000000
0.592773 1.000000
0.593018 1.000000
0.593262 1.000000
0.593506 1.000000
0.593750 1.000000
0.593994 1.000000
0.594238 1.000000
0.594482 1.000000
0.594727 1.000000
0.594971 1.000000
0.595215 1.000000
0.595459 1.000000
0.595703 1.000000
0.595947 1.000000
0.596191 1.000000
0.596436 1.000000
0.596680 1.000000
0.596924 1.000000
0.597168 1.000000
0.597412 1.000000
0.597656 1.000000
0.597900 1.000000
0.598145 1.000000
0.598389 1.000000
0.598633 1.000000
0.598877 1.000000
0.599121 1.000000
0.599365 1.000000
0.599609 1.000000
0.599854 1.000000
0.600098 1.000000
0.600342 1.000000
0.600586 1.000000
0.600830 1.000000
0.601074 1.000000
0.601318 1.000000
0.601562 1.000000
0.601807 1.000000
0.602051 1.000000
0.602295 1.000000
0.602539 1.000000
0.602783 1.000000
0.603027 1.000000
0.603271 1.000000
0.603516 1.000000
0.603760 1.000000
0.604004 1.000000
0.604248 1.000000
0.604492 1.000000
0.604736 1.000000
0.604980 1.000000
0.605225 1.000000
0.605469 1.000000
0.605713 1.000000
0.605957 1.000000
0.606201 1.000000
0.606445 1.000000
0.606689 1.000000
0.606934 1.000000
0.607178 1.000000
0.607422 1.000000
0.607666 1.000000
0.607910 1.000000
0.608154 1.000000
0.608398 1.000000
0.608643 1.000000
0.608887 1.000000
0.609131 1.000000
0.609375 1.000000
0.609619 1.000000
0.609863 0.998333
0.610107 1.000000
0.610352 0.997500
0.610596 0.999167
0.610840 0.995833
0.611084 0.990833
0.611328 0.980000
0.611572 0.952500
0.611816 0.933333
0.612061 0.892500
0.612305 0.761667
0.612549 0.617500
0.612793 0.405000
0.613037 0.230000
0.613281 0.125000
0.613525 0.056667
0.613770 0.025000
0.614014 0.013333
0.614258 0.010000
0.614502 0.010000
0.614746 0.001667
0.614990 0.001667
0.615234 0.001667
0.615479 0.000000
0.615723 0.000000
0.615967 0.000833
0.616211 0.000000
0.616455 0.000000
0.616699 0.000000
0.616943 0.000000
0.617188 0.000000
0.617432 0.000000
0.617676 0.000000
0.617920 0.000000
0.618164 0.000000
0.618408 0.000000
0.618652 0.000000
0.618896 0.000000
0.619141 0.000000
0.619385 0.000000
0.619629 0.000000
0.619873 0.000000
0.620117 0.000000
0.620361 0.000000
0.620605 0.000000
0.620850 0.000000
0.621094 0.000000
0.621338 0.000000
0.621582 0.000000
0.621826 0.000000
0.622070 0.000000
0.622314 0.000000
0.622559 0.000000
0.622803 0.000000
0.623047 0.000000
0.623291 0.000000
0.623535 0.000000
0.623779 0.000000
0.624023 0.000000
0.624268 0.000000
0.624512 0.000000
0.624756 0.000000
0.625000 0.000000
0.625244 0.000000
0.625488 0.000000
0.625732 0.000000
0.625977 0.000000
0.626221 0.000000
0.626465 0.000000
0.626709 0.000000
0.626953 0.000000
0.627197 0.000000
0.627441 0.000000
0.627686 0.000000
0.627930 0.000000
0.628174 0.000000
0.628418 0.000000
0.628662 0.000000
0.628906 0.000000
0.629150 0.000000
0.629395 0.000000
0.629639 0.000000
0.629883 0.000000
0.630127 0.000000
0.630371 0.000000
0.630615 0.000000
0.630859 0.000000
0.631104 0.000000
0.631348 0.000000
0.631592 0.000000
0.631836 0.000000
0.632080 0.000000
0.632324 0.000000
0.632568 0.000000
0.632812 0.000000
0.633057 0.000000
0.633301 0.000000
0.633545 0.000000
0.633789 0.000000
0.634033 0.000000
0.634277 0.000000
0.634521 0.000000
0.634766 0.000000
0.635010 0.000000
0.635254 0.000000
0.635498 0.000000
0.635742 0.000000
0.635986 0.000000
0.636230 0.000000
0.636475 0.000000
0.636719 0.000000
0.636963 0.000000
0.637207 0.000000
0.637451 0.000000
0.637695 0.000000
0.637939 0.000000
0.638184 0.000000
0.638428 0.000000
0.638672 0.000000
0.638916 0.000000
0.639160 0.000000
0.639404 0.000000
0.639648 0.000000
0.639893 0.000000
0.640137 0.000000
0.640381 0.000000
0.640625 0.000000
0.640869 0.000000
0.641113 0.000000
0.641357 0.000000
0.641602 0.000000
0.641846 0.000000
0.642090 0.000000
0.642334 0.000000
0.642578 0.000000
0.642822 0.000000
0.643066 0.000000
0.643311 0.000000
0.643555 0.000000
0.643799 0.000000
0.644043 0.000000
0.644287 0.000000
0.644531 0.000000
0.644775 0.000000
0.645020 0.000000
0.645264 0.000000
0.645508 0.000000
0.645752 0.000000
0.645996 0.000000
0.646240 0.000000
0.646484 0.000000
0.646729 0.000000
0.646973 0.000000
0.647217 0.000000
0.647461 0.000000
0.647705 0.000000
0.647949 0.000000
0.648193 0.000000
0.648438 0.000000
0.648682 0.000000
0.648926 0.000000
0.649170 0.000000
0.649414 0.000000
0.649658 0.000000
0.649902 0.000000
0.650146 0.000000
0.650391 0.000000
0.650635 0.000000
0.650879 0.000000
0.651123 0.000000
0.651367 0.000000
0.651611 0.000000
0.651855 0.000000
0.652100 0.000000
0.652344 0.000000
0.652588 0.000000
0.652832 0.000000
0.653076 0.000000
0.653320 0.000000
0.653564 0.000000
0.653809 0.000000
0.654053 0.000000
0.654297 0.000000
0.654541 0.000000
0.654785 0.000000
0.655029 0.000000
0.655273 0.000000
0.655518 0.000000
0.655762 0.000000
0.656006 0.000000
0.656250 0.000000
0.656494 0.000000
0.656738 0.000000
0.656982 0.000000
0.657227 0.000000
0.657471 0.000000
0.657715 0.000000
0.657959 0.000000
0.658203 0.000000
0.658447 0.000000
0.658691 0.000000
0.658936 0.000000
0.659180 0.000000
0.659424 0.000000
0.659668 0.000000
0.659912 0.000000
0.660156 0.000000
0.660400 0.000000
0.660645 0.000000
0.660889 0.000000
0.661133 0.000000
0.661377 0.000000
0.661621 0.000000
0.661865 0.000000
0.662109 0.000000
0.662354 0.000000
0.662598 0.000000
0.662842 0.000000
0.663086 0.000000
0.663330 0.000000
0.663574 0.000000
0.663818 0.000000
0.664062 0.000000
0.664307 0.000000
0.664551 0.000000
0.664795 0.000000
0.665039 0.000000
0.665283 0.000000
0.665527 0.000000
0.665771 0.000000
0.666016 0.000000
0.666260 0.000000
0.666504 0.000000
0.666748 0.000000
0.666992 0.000000
0.667236 0.000000
0.667480 0.000000
0.667725 0.000000
0.667969 0.000000
0.668213 0.000000
0.668457 0.000000
0.668701 0.000000
0.668945 0.000000
0.669189 0.000000
0.669434 0.000000
0.669678 0.000000
0.669922 0.000000
0.670166 0.000000
0.670410 0.000000
0.670654 0.000000
0.670898 0.000000
0.671143 0.000000
0.671387 0.000000
0.671631 0.000000
0.671875 0.000000
0.672119 0.000000
0.672363 0.000000
0.672607 0.000000
0.672852 0.000000
0.673096 0.000000
0.673340 0.000000
0.673584 0.000000
0.673828 0.000000
0.674072 0.000000
0.674316 0.000000
0.674561 0.000000
0.674805 0.000000
0.675049 0.000000
0.675293 0.000000
0.675537 0.000000
0.675781 0.000000
0.676025 0.000000
0.676270 0.000000
0.676514 0.000000
0.676758 0.000000
0.677002 0.000000
0.677246 0.000000
0.677490 0.000000
0.677734 0.000000
0.677979 0.000000
0.678223 0.000000
0.678467 0.000000
0.678711 0.000000
0.678955 0.000000
0.679199 0.000000
0.679443 0.000000
0.679688 0.000000
0.679932 0.000000
0.680176 0.000000
0.680420 0.000000
0.680664 0.000000
0.680908 0.000000
0.681152 0.000000
0.681396 0.000000
0.681641 0.000000
0.681885 0.000000
0.682129 0.000000
0.682373 0.000000
0.682617 0.000000
0.682861 0.000000
0.683105 0.000000
0.683350 0.000000
0.683594 0.000000
0.683838 0.000000
0.684082 0.000000
0.684326 0.000000
0.684570 0.000000
0.684814 0.000000
0.685059 0.000000
0.685303 0.000000
0.685547 0.000000
0.685791 0.000000
0.686035 0.000000
0.686279 0.000000
0.686523 0.000000
0.686768 0.000000
0.687012 0.000000
0.687256 0.000000
0.687500 0.000000
0.687744 0.000000
0.687988 0.000000
0.688232 0.000000
0.688477 0.000000
0.688721 0.000000
0.688965 0.000000
0.689209 0.000000
0.689453 0.000000
0.689697 0.000000
0.689941 0.000000
0.690186 0.000000
0.690430 0.000000
0.690674 0.000000
0.690918 0.000000
0.691162 0.000000
0.691406 0.000000
0.691650 0.000000
0.691895 0.000000
0.692139 0.000000
0.692383 0.000000
0.692627 0.000000
0.692871 0.000000
0.693115 0.000000
0.693359 0.000000
0.693604 0.000000
0.693848 0.000000
0.694092 0.000000
0.694336 0.000000
0.694580 0.000000
0.694824 0.000000
0.695068 0.000000
0.695312 0.000000
0.695557 0.000000
0.695801 0.000000
0.696045 0.000000
0.696289 0.000000
0.696533 0.000000
0.696777 0.000000
0.697021 0.000000
0.697266 0.000000
0.697510 0.000000
0.697754 0.000000
0.697998 0.000000
0.698242 0.000000
0.698486 0.000000
0.698730 0.000000
0.698975 0.000000
0.699219 0.000000
0.699463 0.000000
0.699707 0.000000
0.699951 0.000000
0.700195 0.000000
0.700439 0.000000
0.700684 0.000000
0.700928 0.000000
0.701172 0.000000
0.701416 0.000000
0.701660 0.000000
0.701904 0.000000
0.702148 0.000000
0.702393 0.000000
0.702637 0.000000
0.702881 0.000000
0.703125 0.000000
0.703369 0.000000
0.703613 0.000000
0.703857 0.000000
0.704102 0.000000
0.704346 0.000000
0.704590 0.000000
0.704834 0.000000
0.705078 0.000000
0.705322 0.000000
0.705566 0.000000
0.705811 0.000000
0.706055 0.000000
0.706299 0.000000
0.706543 0.000000
0.706787 0.000000
0.707031 0.000000
0.707275 0.000000
0.707520 0.000000
0.707764 0.000000
0.708008 0.000000
0.708252 0.000000
0.708496 0.000000
0.708740 0.000000
0.708984 0.000000
0.709229 0.000000
0.709473 0.000000
0.709717 0.000000
0.709961 0.000000
0.710205 0.000000
0.710449 0.000000
0.710693 0.000000
0.710938 0.000000
0.711182 0.000000
0.711426 0.000000
0.711670 0.000000
0.711914 0.000000
0.712158 0.000000
0.712402 0.000000
0.712646 0.000000
0.712891 0.000000
0.713135 0.000000
0.713379 0.000000
0.713623 0.000000
0.713867 0.000000
0.714111 0.000000
0.714355 0.000000
0.714600 0.000000
0.714844 0.000000
0.715088 0.000000
0.715332 0.000000
0.715576 0.000000
0.715820 0.000000
0.716064 0.000000
0.716309 0.000000
0.716553 0.000000
0.716797 0.000000
0.717041 0.000000
0.717285 0.000000
0.717529 0.000000
0.717773 0.000000
0.718018 0.000000
0.718262 0.000000
0.718506 0.000000
0.718750 0.000000
0.718994 0.000000
0.719238 0.000000
0.719482 0.000000
0.719727 0.000000
0.719971 0.000000
0.720215 0.000000
0.720459 0.000000
0.720703 0.000000
0.720947 0.000000
0.721191 0.000000
0.721436 0.000000
0.721680 0.000000
0.721924 0.000000
0.722168 0.000000
0.722412 0.000000
0.722656 0.000000
0.722900 0.000000
0.723145 0.000000
0.723389 0.000000
0.723633 0.000000
0.723877 0.000000
0.724121 0.000000
0.724365 0.000000
0.724609 0.000000
0.724854 0.000000
0.725098 0.000000
0.725342 0.000000
0.725586 0.000000
0.725830 0.000000
0.726074 0.000000
0.726318 0.000000
0.726562 0.000000
0.726807 0.000000
0.727051 0.000000
0.727295 0.000000
0.727539 0.000000
0.727783 0.000000
0.728027 0.000000
0.728271 0.000000
0.728516 0.000000
0.728760 0.000000
0.729004 0.000000
0.729248 0.000000
0.729492 0.000000
0.729736 0.000000
0.729980 0.000000
0.730225 0.000000
0.730469 0.000000
0.730713 0.000000
0.730957 0.000000
0.731201 0.000000
0.731445 0.000000
0.731689 0.000000
0.731934 0.000000
0.732178 0.000000
0.732422 0.000000
0.732666 0.000000
0.732910 0.000000
0.733154 0.000000
0.733398 0.000000
0.733643 0.000000
0.733887 0.000000
0.734131 0.000000
0.734375 0.000000
0.734619 0.000000
0.734863 0.000000
0.735107 0.000000
0.735352 0.000000
0.735596 0.000000
0.735840 0.000000
0.736084 0.000000
0.736328 0.000000
0.736572 0.000000
0.736816 0.000000
0.737061 0.000000
0.737305 0.000000
0.737549 0.000000
0.737793 0.000000
0.738037 0.000000
0.738281 0.000000
0.738525 0.000000
0.738770 0.000000
0.739014 0.000000
0.739258 0.000000
0.739502 0.000000
0.739746 0.000000
0.739990 0.000000
0.740234 0.000000
0.740479 0.000000
0.740723 0.000000
0.740967 0.000000
0.741211 0.000000
0.741455 0.000000
0.741699 0.000000
0.741943 0.000000
0.742188 0.000000
0.742432 0.000000
0.742676 0.000000
0.742920 0.000000
0.743164 0.000000
0.743408 0.000000
0.743652 0.000000
0.743896 0.000000
0.744141 0.000000
0.744385 0.000000
0.744629 0.000000
0.744873 0.000000
0.745117 0.000000
0.745361 0.000000
0.745605 0.000000
0.745850 0.000000
0.746094 0.000000
0.746338 0.000000
0.746582 0.000000
0.746826 0.000000
0.747070 0.000000
0.747314 0.000000
0.747559 0.000000
0.747803 0.000000
0.748047 0.000000
0.748291 0.000000
0.748535 0.000000
0.748779 0.000000
0.749023 0.000000
0.749268 0.000000
0.749512 0.000000
0.749756 0.000000
0.750000 0.000000
0.750244 0.000000
0.750488 0.000000
0.750732 0.000000
0.750977 0.000000
0.751221 0.000000
0.751465 0.000000
0.751709 0.000000
0.751953 0.000000
0.752197 0.000000
0.752441 0.000000
0.752686 0.000000
0.752930 0.000000
0.753174 0.000000
0.753418 0.000000
0.753662 0.000000
0.753906 0.000000
0.754150 0.000000
0.754395 0.000000
0.754639 0.000000
0.754883 0.000000
0.755127 0.000000
0.755371 0.000000
0.755615 0.000000
0.755859 0.000000
0.756104 0.000000
0.756348 0.000000
0.756592 0.000000
0.756836 0.000000
0.757080 0.000000
0.757324 0.000000
0.757568 0.000000
0.757812 0.000000
0.758057 0.000000
0.758301 0.000000
0.758545 0.000000
0.758789 0.000000
0.759033 0.000000
0.759277 0.000000
0.759521 0.000000
0.759766 0.000000
0.760010 0.000000
0.760254 0.000000
0.760498 0.000000
0.760742 0.000000
0.760986 0.000000
0.761230 0.000000
0.761475 0.000000
0.761719 0.000000
0.761963 0.000000
0.762207 0.000000
0.762451 0.000000
0.762695 0.000000
0.762939 0.000000
0.763184 0.000000
0.763428 0.000000
0.763672 0.000000
0.763916 0.000000
0.764160 0.000000
0.764404 0.000000
0.764648 0.000000
0.764893 0.000000
0.765137 0.000000
0.765381 0.000000
0.765625 0.000000
0.765869 0.000000
0.766113 0.000000
0.766357 0.000000
0.766602 0.000000
0.766846 0.000000
0.767090 0.000000
0.767334 0.000000
0.767578 0.000000
0.767822 0.000000
0.768066 0.000000
0.768311 0.000000
0.768555 0.000000
0.768799 0.000000
0.769043 0.000000
0.769287 0.000000
0.769531 0.000000
0.769775 0.000000
0.770020 0.000000
0.770264 0.000000
0.770508 0.000000
0.770752 0.000000
0.770996 0.000000
0.771240 0.000000
0.771484 0.000000
0.771729 0.000000
0.771973 0.000000
0.772217 0.000000
0.772461 0.000000
0.772705 0.000000
0.772949 0.000000
0.773193 0.000000
0.773438 0.000000
0.773682 0.000000
0.773926 0.000000
0.774170 0.000000
0.774414 0.000000
0.774658 0.000000
0.774902 0.000000
0.775146 0.000000
0.775391 0.000000
0.775635 0.000000
0.775879 0.000000
0.776123 0.000000
0.776367 0.000000
0.776611 0.000000
0.776855 0.000000
0.777100 0.000000
0.777344 0.000000
0.777588 0.000000
0.777832 0.000000
0.778076 0.000000
0.778320 0.000000
0.778564 0.000000
0.778809 0.000000
0.779053 0.000000
0.779297 0.000000
0.779541 0.000000
0.779785 0.000000
0.780029 0.000000
0.780273 0.000000
0.780518 0.000000
0.780762 0.000000
0.781006 0.000000
0.781250 0.000000
0.781494 0.000000
0.781738 0.000000
0.781982 0.000000
0.782227 0.000000
0.782471 0.000000
0.782715 0.000000
0.782959 0.000000
0.783203 0.000000
0.783447 0.000000
0.783691 0.000000
0.783936 0.000000
0.784180 0.000000
0.784424 0.000000
0.784668 0.000000
0.784912 0.000000
0.785156 0.000000
0.785400 0.000000
0.785645 0.000000
0.785889 0.000000
0.786133 0.000000
0.786377 0.000000
0.786621 0.000000
0.786865 0.000000
0.787109 0.000000
0.787354 0.000000
0.787598 0.000000
0.787842 0.000000
0.788086 0.000000
0.788330 0.000000
0.788574 0.000000
0.788818 0.000000
0.789062 0.000000
0.789307 0.000000
0.789551 0.000000
0.789795 0.000000
0.790039 0.000000
0.790283 0.000000
0.790527 0.000000
0.790771 0.000000
0.791016 0.000000
0.791260 0.000000
0.791504 0.000000
0.791748 0.000000
0.791992 0.000000
0.792236 0.000000
0.792480 0.000000
0.792725 0.000000
0.792969 0.000000
0.793213 0.000000
0.793457 0.000000
0.793701 0.000000
0.793945 0.000000
0.794189 0.000000
0.794434 0.000000
0.794678 0.000000
0.794922 0.000000
0.795166 0.000000
0.795410 0.000000
0.795654 0.000000
0.795898 0.000000
0.796143 0.000000
0.796387 0.000000
0.796631 0.000000
0.796875 0.000000
0.797119 0.000000
0.797363 0.000000
0.797607 0.000000
0.797852 0.000000
0.798096 0.000000
0.798340 0.000000
0.798584 0.000000
0.798828 0.000000
0.799072 0.000000
0.799316 0.000000
0.799561 0.000000
0.799805 0.000000
0.800049 0.000000
0.800293 0.000000
0.800537 0.000000
0.800781 0.000000
0.801025 0.000000
0.801270 0.000000
0.801514 0.000000
0.801758 0.000000
0.802002 0.000000
0.802246 0.000000
0.802490 0.000000
0.802734 0.000000
0.802979 0.000000
0.803223 0.000000
0.803467 0.000000
0.803711 0.000000
0.803955 0.000000
0.804199 0.000000
0.804443 0.000000
0.804688 0.000000
0.804932 0.000000
0.805176 0.000000
0.805420 0.000000
0.805664 0.000000
0.805908 0.000000
0.806152 0.000000
0.806396 0.000000
0.806641 0.000000
0.806885 0.000000
0.807129 0.000000
0.807373 0.000000
0.807617 0.000000
0.807861 0.000000
0.808105 0.000000
0.808350 0.000000
0.808594 0.000000
0.808838 0.000000
0.809082 0.000000
0.809326 0.000000
0.809570 0.000000
0.809814 0.000000
0.810059 0.000000
0.810303 0.000000
0.810547 0.000000
0.810791 0.000000
0.811035 0.000000
0.811279 0.000000
0.811523 0.000000
0.811768 0.000000
0.812012 0.000000
0.812256 0.000000
0.812500 0.000000
0.812744 0.000000
0.812988 0.000000
0.813232 0.000000
0.813477 0.000000
0.813721 0.000000
0.813965 0.000000
0.814209 0.000000
0.814453 0.000000
0.814697 0.000000
0.814941 0.000000
0.815186 0.000000
0.815430 0.000000
0.815674 0.000000
0.815918 0.000000
0.816162 0.000000
0.816406 0.000000
0.816650 0.000000
0.816895 0.000000
0.817139 0.000000
0.817383 0.000000
0.817627 0.000000
0.817871 0.000000
0.818115 0.000000
0.818359 0.000000
0.818604 0.000000
0.818848 0.000000
0.819092 0.000000
0.819336 0.000000
0.819580 0.000000
0.819824 0.000000
0.820068 0.000000
0.820312 0.000000
0.820557 0.000000
0.820801 0.000000
0.821045 0.000000
0.821289 0.000000
0.821533 0.000000
0.821777 0.000000
0.822021 0.000000
0.822266 0.000000
0.822510 0.000000
0.822754 0.000000
0.822998 0.000000
0.823242 0.000000
0.823486 0.000000
0.823730 0.000000
0.823975 0.000000
0.824219 0.000000
0.824463 0.000000
0.824707 0.000000
0.824951 0.000000
0.825195 0.000000
0.825439 0.000000
0.825684 0.000000
0.825928 0.000000
0.826172 0.000000
0.826416 0.000000
0.826660 0.000000
0.826904 0.000000
0.827148 0.000000
0.827393 0.000000
0.827637 0.000000
0.827881 0.000000
0.828125 0.000000
0.828369 0.000000
0.828613 0.000000
0.828857 0.000000
0.829102 0.000000
0.829346 0.000000
0.829590 0.000000
0.829834 0.000000
0.830078 0.000000
0.830322 0.000000
0.830566 0.000000
0.830811 0.000000
0.831055 0.000000
0.831299 0.000000
0.831543 0.000000
0.831787 0.000000
0.832031 0.000000
0.832275 0.000000
0.832520 0.000000
0.832764 0.000000
0.833008 0.000000
0.833252 0.000000
0.833496 0.000000
0.833740 0.000000
0.833984 0.000000
0.834229 0.000000
0.834473 0.000000
0.834717 0.000000
0.834961 0.000000
0.835205 0.000000
0.835449 0.000000
0.835693 0.000000
0.835938 0.000000
0.836182 0.000000
0.836426 0.000000
0.836670 0.000000
0.836914 0.000000
0.837158 0.000000
0.837402 0.000000
0.837646 0.000000
0.837891 0.000000
0.838135 0.000000
0.838379 0.000000
0.838623 0.000000
0.838867 0.000000
0.839111 0.000000
0.839355 0.000000
0.839600 0.000000
0.839844 0.000000
0.840088 0.000000
0.840332 0.000000
0.840576 0.000000
0.840820 0.000000
0.841064 0.000000
0.841309 0.000000
0.841553 0.000000
0.841797 0.000000
0.842041 0.000000
0.842285 0.000000
0.842529 0.000000
0.842773 0.000000
0.843018 0.000000
0.843262 0.000000
0.843506 0.000000
0.843750 0.000000
0.843994 0.000000
0.844238 0.000000
0.844482 0.000000
0.844727 0.000000
0.844971 0.000000
0.845215 0.000000
0.845459 0.000000
0.845703 0.000000
0.845947 0.000000
0.846191 0.000000
0.846436 0.000000
0.846680 0.000000
0.846924 0.000000
0.847168 0.000000
0.847412 0.000000
0.847656 0.000000
0.847900 0.000000
0.848145 0.000000
0.848389 0.000000
0.848633 0.000000
0.848877 0.000000
0.849121 0.000000
0.849365 0.000000
0.849609 0.000000
0.849854 0.000000
0.850098 0.000000
0.850342 0.000000
0.850586 0.000000
0.850830 0.000000
0.851074 0.000000
0.851318 0.000000
0.851562 0.000000
0.851807 0.000000
0.852051 0.000000
0.852295 0.000000
0.852539 0.000000
0.852783 0.000000
0.853027 0.000000
0.853271 0.000000
0.853516 0.000000
0.853760 0.000000
0.854004 0.000000
0.854248 0.000000
0.854492 0.000000
0.854736 0.000000
0.854980 0.000000
0.855225 0.000000
0.855469 0.000000
0.855713 0.000000
0.855957 0.000000
0.856201 0.000000
0.856445 0.000000
0.856689 0.000000
0.856934 0.000000
0.857178 0.000000
0.857422 0.000000
0.857666 0.000000
0.857910 0.000000
0.858154 0.000000
0.858398 0.000000
0.858643 0.000000
0.858887 0.000000
0.859131 0.000000
0.859375 0.000000
0.859619 0.000000
0.859863 0.000000
0.860107 0.000000
0.860352 0.000000
0.860596 0.000000
0.860840 0.000000
0.861084 0.000000
0.861328 0.000000
0.861572 0.000000
0.861816 0.000000
0.862061 0.000000
0.862305 0.000000
0.862549 0.000000
0.862793 0.000000
0.863037 0.000000
0.863281 0.000000
0.863525 0.000000
0.863770 0.000000
0.864014 0.000000
0.864258 0.000000
0.864502 0.000000
0.864746 0.000000
0.864990 0.000000
0.865234 0.000000
0.865479 0.000000
0.865723 0.000000
0.865967 0.000000
0.866211 0.000000
0.866455 0.000000
0.866699 0.000000
0.866943 0.000000
0.867188 0.000000
0.867432 0.000000
0.867676 0.000000
0.867920 0.000000
0.868164 0.000000
0.868408 0.000000
0.868652 0.000000
0.868896 0.000000
0.869141 0.000000
0.869385 0.000000
0.869629 0.000000
0.869873 0.000000
0.870117 0.000000
0.870361 0.000000
0.870605 0.000000
0.870850 0.000000
0.871094 0.000000
0.871338 0.000000
0.871582 0.000000
0.871826 0.000000
0.872070 0.000000
0.872314 0.000000
0.872559 0.000000
0.872803 0.000000
0.873047 0.000000
0.873291 0.000000
0.873535 0.000000
0.873779 0.000000
0.874023 0.000000
0.874268 0.000000
0.874512 0.000000
0.874756 0.000000
0.875000 0.000000
0.875244 0.000000
0.875488 0.000000
0.875732 0.000000
0.875977 0.000000
0.876221 0.000000
0.876465 0.000000
0.876709 0.000000
0.876953 0.000000
0.877197 0.000000
0.877441 0.000000
0.877686 0.000000
0.877930 0.000000
0.878174 0.000000
0.878418 0.000000
0.878662 0.000000
0.878906 0.000000
0.879150 0.000000
0.879395 0.000000
0.879639 0.000000
0.879883 0.000000
0.880127 0.000000
0.880371 0.000000
0.880615 0.000000
0.880859 0.000000
0.881104 0.000000
0.881348 0.000000
0.881592 0.000000
0.881836 0.000000
0.882080 0.000000
0.882324 0.000000
0.882568 0.000000
0.882812 0.000000
0.883057 0.000000
0.883301 0.000000
0.883545 0.000000
0.883789 0.000000
0.884033 0.000000
0.884277 0.000000
0.884521 0.000000
0.884766 0.000000
0.885010 0.000000
0.885254 0.000000
0.885498 0.000000
0.885742 0.000000
0.885986 0.000000
0.886230 0.000000
0.886475 0.000000
0.886719 0.000000
0.886963 0.000000
0.887207 0.000000
0.887451 0.000000
0.887695 0.000000
0.887939 0.000000
0.888184 0.000000
0.888428 0.000000
0.888672 0.000000
0.888916 0.000000
0.889160 0.000000
0.889404 0.000000
0.889648 0.000000
0.889893 0.000000
0.890137 0.000000
0.890381 0.000000
0.890625 0.000000
0.890869 0.000000
0.891113 0.000000
0.891357 0.000000
0.891602 0.000000
0.891846 0.000000
0.892090 0.000000
0.892334 0.000000
0.892578 0.000000
0.892822 0.000000
0.893066 0.000000
0.893311 0.000000
0.893555 0.000000
0.893799 0.000000
0.894043 0.000000
0.894287 0.000000
0.894531 0.000000
0.894775 0.000000
0.895020 0.000000
0.895264 0.000000
0.895508 0.000000
0.895752 0.000000
0.895996 0.000000
0.896240 0.000000
0.896484 0.000000
0.896729 0.000000
0.896973 0.000000
0.897217 0.000000
0.897461 0.000000
0.897705 0.000000
0.897949 0.000000
0.898193 0.000000
0.898438 0.000000
0.898682 0.000000
0.898926 0.000000
0.899170 0.000000
0.899414 0.000000
0.899658 0.000000
0.899902 0.000000
0.900146 0.000000
0.900391 0.000000
0.900635 0.000000
0.900879 0.000000
0.901123 0.000000
0.901367 0.000000
0.901611 0.000000
0.901855 0.000000
0.902100 0.000000
0.902344 0.000000
0.902588 0.000000
0.902832 0.000000
0.903076 0.000000
0.903320 0.000000
0.903564 0.000000
0.903809 0.000000
0.904053 0.000000
0.904297 0.000000
0.904541 0.000000
0.904785 0.000000
0.905029 0.000000
0.905273 0.000000
0.905518 0.000000
0.905762 0.000000
0.906006 0.000000
0.906250 0.000000
0.906494 0.000000
0.906738 0.000000
0.906982 0.000000
0.907227 0.000000
0.907471 0.000000
0.907715 0.000000
0.907959 0.000000
0.908203 0.000000
0.908447 0.000000
0.908691 0.000000
0.908936 0.000000
0.909180 0.000000
0.909424 0.000000
0.909668 0.000000
0.909912 0.000000
0.910156 0.000000
0.910400 0.000000
0.910645 0.000000
0.910889 0.000000
0.911133 0.000000
0.911377 0.000000
0.911621 0.000000
0.911865 0.000000
0.912109 0.000000
0.912354 0.000000
0.912598 0.000000
0.912842 0.000000
0.913086 0.000000
0.913330 0.000000
0.913574 0.000000
0.913818 0.000000
0.914062 0.000000
0.914307 0.000000
0.914551 0.000000
0.914795 0.000000
0.915039 0.000000
0.915283 0.000000
0.915527 0.000000
0.915771 0.000000
0.916016 0.000000
0.916260 0.000000
0.916504 0.000000
0.916748 0.000000
0.916992 0.000000
0.917236 0.000000
0.917480 0.000000
0.917725 0.000000
0.917969 0.000000
0.918213 0.000000
0.918457 0.000000
0.918701 0.000000
0.918945 0.000000
0.919189 0.000000
0.919434 0.000000
0.919678 0.000000
0.919922 0.000000
0.920166 0.000000
0.920410 0.000000
0.920654 0.000000
0.920898 0.000000
0.921143 0.000000
0.921387 0.000000
0.921631 0.000000
0.921875 0.000000
0.922119 0.000000
0.922363 0.000000
0.922607 0.000000
0.922852 0.000000
0.923096 0.000000
0.923340 0.000000
0.923584 0.000000
0.923828 0.000000
0.924072 0.000000
0.924316 0.000000
0.924561 0.000000
0.924805 0.000000
0.925049 0.000000
0.925293 0.000000
0.925537 0.000000
0.925781 0.000000
0.926025 0.000000
0.926270 0.000000
0.926514 0.000000
0.926758 0.000000
0.927002 0.000000
0.927246 0.000000
0.927490 0.000000
0.927734 0.000000
0.927979 0.000000
0.928223 0.000000
0.928467 0.000000
0.928711 0.000000
0.928955 0.000000
0.929199 0.000000
0.929443 0.000000
0.929688 0.000000
0.929932 0.000000
0.930176 0.000000
0.930420 0.000000
0.930664 0.000000
0.930908 0.000000
0.931152 0.000000
0.931396 0.000000
0.931641 0.000000
0.931885 0.000000
0.932129 0.000000
0.932373 0.000000
0.932617 0.000000
0.932861 0.000000
0.933105 0.000000
0.933350 0.000000
0.933594 0.000000
0.933838 0.000000
0.934082 0.000000
0.934326 0.000000
0.934570 0.000000
0.934814 0.000000
0.935059 0.000000
0.935303 0.000000
0.935547 0.000000
0.935791 0.000000
0.936035 0.000000
0.936279 0.000000
0.936523 0.000000
0.936768 0.000000
0.937012 0.000000
0.937256 0.000000
0.937500 0.000000
0.937744 0.000000
0.937988 0.000000
0.938232 0.000000
0.938477 0.000000
0.938721 0.000000
0.938965 0.000000
0.939209 0.000000
0.939453 0.000000
0.939697 0.000000
0.939941 0.000000
0.940186 0.000000
0.940430 0.000000
0.940674 0.000000
0.940918 0.000000
0.941162 0.000000
0.941406 0.000000
0.941650 0.000000
0.941895 0.000000
0.942139 0.000000
0.942383 0.000000
0.942627 0.000000
0.942871 0.000000
0.943115 0.000000
0.943359 0.000000
0.943604 0.000000
0.943848 0.000000
0.944092 0.000000
0.944336 0.000000
0.944580 0.000000
0.944824 0.000000
0.945068 0.000000
0.945312 0.000000
0.945557 0.000000
0.945801 0.000000
0.946045 0.000000
0.946289 0.000000
0.946533 0.000000
0.946777 0.000000
0.947021 0.000000
0.947266 0.000000
0.947510 0.000000
0.947754 0.000000
0.947998 0.000000
0.948242 0.000000
0.948486 0.000000
0.948730 0.000000
0.948975 0.000000
0.949219 0.000000
0.949463 0.000000
0.949707 0.000000
0.949951 0.000000
0.950195 0.000000
0.950439 0.000000
0.950684 0.000000
0.950928 0.000000
0.951172 0.000000
0.951416 0.000000
0.951660 0.000000
0.951904 0.000000
0.952148 0.000000
0.952393 0.000000
0.952637 0.000000
0.952881 0.000000
0.953125 0.000000
0.953369 0.000000
0.953613 0.000000
0.953857 0.000000
0.954102 0.000000
0.954346 0.000000
0.954590 0.000000
0.954834 0.000000
0.955078 0.000000
0.955322 0.000000
0.955566 0.000000
0.955811 0.000000
0.956055 0.000000
0.956299 0.000000
0.956543 0.000000
0.956787 0.000000
0.957031 0.000000
0.957275 0.000000
0.957520 0.000000
0.957764 0.000000
0.958008 0.000000
0.958252 0.000000
0.958496 0.000000
0.958740 0.000000
0.958984 0.000000
0.959229 0.000000
0.959473 0.000000
0.959717 0.000000
0.959961 0.000000
0.960205 0.000000
0.960449 0.000000
0.960693 0.000000
0.960938 0.000000
0.961182 0.000000
0.961426 0.000000
0.961670 0.000000
0.961914 0.000000
0.962158 0.000000
0.962402 0.000000
0.962646 0.000000
0.962891 0.000000
0.963135 0.000000
0.963379 0.000000
0.963623 0.000000
0.963867 0.000000
0.964111 0.000000
0.964355 0.000000
0.964600 0.000000
0.964844 0.000000
0.965088 0.000000
0.965332 0.000000
0.965576 0.000000
0.965820 0.000000
0.966064 0.000000
0.966309 0.000000
0.966553 0.000000
0.966797 0.000000
0.967041 0.000000
0.967285 0.000000
0.967529 0.000000
0.967773 0.000000
0.968018 0.000000
0.968262 0.000000
0.968506 0.000000
0.968750 0.000000
0.968994 0.000000
0.969238 0.000000
0.969482 0.000000
0.969727 0.000000
0.969971 0.000000
0.970215 0.000000
0.970459 0.000000
0.970703 0.000000
0.970947 0.000000
0.971191 0.000000
0.971436 0.000000
0.971680 0.000000
0.971924 0.000000
0.972168 0.000000
0.972412 0.000000
0.972656 0.000000
0.972900 0.000000
0.973145 0.000000
0.973389 0.000000
0.973633 0.000000
0.973877 0.000000
0.974121 0.000000
0.974365 0.000000
0.974609 0.000000
0.974854 0.000000
0.975098 0.000000
0.975342 0.000000
0.975586 0.000000
0.975830 0.000000
0.976074 0.000000
0.976318 0.000000
0.976562 0.000000
0.976807 0.000000
0.977051 0.000000
0.977295 0.000000
0.977539 0.000000
0.977783 0.000000
0.978027 0.000000
0.978271 0.000000
0.978516 0.000000
0.978760 0.000000
0.979004 0.000000
0.979248 0.000000
0.979492 0.000000
0.979736 0.000000
0.979980 0.000000
0.980225 0.000000
0.980469 0.000000
0.980713 0.000000
0.980957 0.000000
0.981201 0.000000
0.981445 0.000000
0.981689 0.000000
0.981934 0.000000
0.982178 0.000000
0.982422 0.000000
0.982666 0.000000
0.982910 0.000000
0.983154 0.000000
0.983398 0.000000
0.983643 0.000000
0.983887 0.000000
0.984131 0.000000
0.984375 0.000000
0.984619 0.000000
0.984863 0.000000
0.985107 0.000000
0.985352 0.000000
0.985596 0.000000
0.985840 0.000000
0.986084 0.000000
0.986328 0.000000
0.986572 0.000000
0.986816 0.000000
0.987061 0.000000
0.987305 0.000000
0.987549 0.000000
0.987793 0.000000
0.988037 0.000000
0.988281 0.000000
0.988525 0.000000
0.988770 0.000000
0.989014 0.000000
0.989258 0.000000
0.989502 0.000000
0.989746 0.000000
0.989990 0.000000
0.990234 0.000000
0.990479 0.000000
0.990723 0.000000
0.990967 0.000000
0.991211 0.000000
0.991455 0.000000
0.991699 0.000000
0.991943 0.000000
0.992188 0.000000
0.992432 0.000000
0.992676 0.000000
0.992920 0.000000
0.993164 0.000000
0.993408 0.000000
0.993652 0.000000
0.993896 0.000000
0.994141 0.000000
0.994385 0.000000
0.994629 0.000000
0.994873 0.000000
0.995117 0.000000
0.995361 0.000000
0.995605 0.000000
0.995850 0.000000
0.996094 0.000000
0.996338 0.000000
0.996582 0.000000
0.996826 0.000000
0.997070 0.000000
0.997314 0.000000
0.997559 0.000000
0.997803 0.000000
0.998047 0.000000
0.998291 0.000000
0.998535 0.000000
0.998779 0.000000
0.999023 0.000000
0.999268 0.000000
0.999512 0.000000
0.999756 0.000000


==> data/rmgamma_n6.dat <==
t gamma
0.000000 1.000000
0.015625 1.000000
0.031250 1.000000
0.046875 1.000000
0.062500 1.000000
0.078125 1.000000
0.093750 1.000000
0.109375 1.000000
0.125000 1.000000
0.140625 1.000000
0.156250 1.000000
0.171875 1.000000
0.187500 1.000000
0.203125 1.000000
0.218750 1.000000
0.234375 1.000000
0.250000 1.000000
0.265625 1.000000
0.281250 1.000000
0.296875 1.000000
0.312500 1.000000
0.328125 1.000000
0.343750 1.000000
0.359375 1.000000
0.375000 0.999983
0.390625 1.000000
0.406250 0.999917
0.421875 0.999917
0.437500 0.999783
0.453125 0.999617
0.468750 0.999217
0.484375 0.998383
0.500000 0.996667
0.515625 0.994167
0.531250 0.989617
0.546875 0.982000
0.562500 0.969267
0.578125 0.945233
0.593750 0.904067
0.609375 0.840600
0.625000 0.740683
0.640625 0.591500
0.656250 0.414450
0.671875 0.263883
0.687500 0.156983
0.703125 0.095183
0.718750 0.055717
0.734375 0.030533
0.750000 0.016600
0.765625 0.008850
0.781250 0.003850
0.796875 0.001950
0.812500 0.000933
0.828125 0.000283
0.843750 0.000100
0.859375 0.000067
0.875000 0.000000
0.890625 0.000000
0.906250 0.000000
0.921875 0.000000
0.937500 0.000000
0.953125 0.000000
0.968750 0.000000
0.984375 0.000000


==> data/rmgamma_n8.dat <==
t gamma
0.000000 1.000000
0.003906 1.000000
0.007812 1.000000
0.011719 1.000000
0.015625 1.000000
0.019531 1.000000
0.023438 1.000000
0.027344 1.000000
0.031250 1.000000
0.035156 1.000000
0.039062 1.000000
0.042969 1.000000
0.046875 1.000000
0.050781 1.000000
0.054688 1.000000
0.058594 1.000000
0.062500 1.000000
0.066406 1.000000
0.070312 1.000000
0.074219 1.000000
0.078125 1.000000
0.082031 1.000000
0.085938 1.000000
0.089844 1.000000
0.093750 1.000000
0.097656 1.000000
0.101562 1.000000
0.105469 1.000000
0.109375 1.000000
0.113281 1.000000
0.117188 1.000000
0.121094 1.000000
0.125000 1.000000
0.128906 1.000000
0.132812 1.000000
0.136719 1.000000
0.140625 1.000000
0.144531 1.000000
0.148438 1.000000
0.152344 1.000000
0.156250 1.000000
0.160156 1.000000
0.164062 1.000000
0.167969 1.000000
0.171875 1.000000
0.175781 1.000000
0.179688 1.000000
0.183594 1.000000
0.187500 1.000000
0.191406 1.000000
0.195312 1.000000
0.199219 1.000000
0.203125 1.000000
0.207031 1.000000
0.210938 1.000000
0.214844 1.000000
0.218750 1.000000
0.222656 1.000000
0.226562 1.000000
0.230469 1.000000
0.234375 1.000000
0.238281 1.000000
0.242188 1.000000
0.246094 1.000000
0.250000 1.000000
0.253906 1.000000
0.257812 1.000000
0.261719 1.000000
0.265625 1.000000
0.269531 1.000000
0.273438 1.000000
0.277344 1.000000
0.281250 1.000000
0.285156 1.000000
0.289062 1.000000
0.292969 1.000000
0.296875 1.000000
0.300781 1.000000
0.304688 1.000000
0.308594 1.000000
0.312500 1.000000
0.316406 1.000000
0.320312 1.000000
0.324219 1.000000
0.328125 1.000000
0.332031 1.000000
0.335938 1.000000
0.339844 1.000000
0.343750 1.000000
0.347656 1.000000
0.351562 1.000000
0.355469 1.000000
0.359375 1.000000
0.363281 1.000000
0.367188 1.000000
0.371094 1.000000
0.375000 1.000000
0.378906 1.000000
0.382812 1.000000
0.386719 1.000000
0.390625 1.000000
0.394531 1.000000
0.398438 1.000000
0.402344 1.000000
0.406250 1.000000
0.410156 1.000000
0.414062 1.000000
0.417969 1.000000
0.421875 1.000000
0.425781 1.000000
0.429688 1.000000
0.433594 1.000000
0.437500 1.000000
0.441406 1.000000
0.445312 1.000000
0.449219 1.000000
0.453125 1.000000
0.457031 1.000000
0.460938 1.000000
0.464844 1.000000
0.468750 1.000000
0.472656 1.000000
0.476562 1.000000
0.480469 1.000000
0.484375 1.000000
0.488281 1.000000
0.492188 1.000000
0.496094 1.000000
0.500000 1.000000
0.503906 1.000000
0.507812 1.000000
0.511719 1.000000
0.515625 1.000000
0.519531 1.000000
0.523438 0.999917
0.527344 1.000000
0.531250 0.999917
0.535156 0.999750
0.539062 1.000000
0.542969 1.000000
0.546875 0.999917
0.550781 0.999833
0.554688 0.999750
0.558594 0.999583
0.562500 0.999583
0.566406 0.999250
0.570312 0.999750
0.574219 0.998833
0.578125 0.998500
0.582031 0.998917
0.585938 0.998583
0.589844 0.996667
0.593750 0.997000
0.597656 0.995417
0.601562 0.993083
0.605469 0.988167
0.609375 0.982583
0.613281 0.969833
0.617188 0.953417
0.621094 0.918583
0.625000 0.852583
0.628906 0.749417
0.632812 0.596167
0.636719 0.393583
0.640625 0.245083
0.644531 0.142250
0.648438 0.085250
0.652344 0.052167
0.656250 0.030000
0.660156 0.020417
0.664062 0.011583
0.667969 0.008750
0.671875 0.006500
0.675781 0.004083
0.679688 0.002750
0.683594 0.002917
0.687500 0.002167
0.691406 0.001500
0.695312 0.001333
0.699219 0.000833
0.703125 0.001000
0.707031 0.000500
0.710938 0.000750
0.714844 0.000500
0.718750 0.000417
0.722656 0.000167
0.726562 0.000167
0.730469 0.000083
0.734375 0.000000
0.738281 0.000000
0.742188 0.000000
0.746094 0.000000
0.750000 0.000083
0.753906 0.000000
0.757812 0.000000
0.761719 0.000083
0.765625 0.000000
0.769531 0.000000
0.773438 0.000083
0.777344 0.000000
0.781250 0.000000
0.785156 0.000000
0.789062 0.000000
0.792969 0.000000
0.796875 0.000000
0.800781 0.000000
0.804688 0.000000
0.808594 0.000000
0.812500 0.000000
0.816406 0.000000
0.820312 0.000000
0.824219 0.000000
0.828125 0.000000
0.832031 0.000000
0.835938 0.000000
0.839844 0.000000
0.843750 0.000000
0.847656 0.000000
0.851562 0.000000
0.855469 0.000000
0.859375 0.000000
0.863281 0.000000
0.867188 0.000000
0.871094 0.000000
0.875000 0.000000
0.878906 0.000000
0.882812 0.000000
0.886719 0.000000
0.890625 0.000000
0.894531 0.000000
0.898438 0.000000
0.902344 0.000000
0.906250 0.000000
0.910156 0.000000
0.914062 0.000000
0.917969 0.000000
0.921875 0.000000
0.925781 0.000000
0.929688 0.000000
0.933594 0.000000
0.937500 0.000000
0.941406 0.000000
0.945312 0.000000
0.949219 0.000000
0.953125 0.000000
0.957031 0.000000
0.960938 0.000000
0.964844 0.000000
0.968750 0.000000
0.972656 0.000000
0.976562 0.000000
0.980469 0.000000
0.984375 0.000000
0.988281 0.000000
0.992188 0.000000
0.996094 0.000000


==> data/spike_lev_3to2.dat <==
p lcorrect lwrong lexpected
0.0001 1.00018 0.999939 1
0.00260576 1.00636 0.998075 1.00015
0.00511153 1.01389 0.996105 1.00057
0.00761729 1.02271 0.99403 1.00124
0.0101231 1.03275 0.991853 1.00216
0.0126288 1.04397 0.989573 1.00331
0.0151346 1.05631 0.987192 1.00468
0.0176404 1.0697 0.98471 1.00626
0.0201461 1.08412 0.98213 1.00804
0.0226519 1.09952 0.979451 1.01
0.0251576 1.11584 0.976676 1.01215
0.0276634 1.13306 0.973804 1.01448
0.0301692 1.15114 0.970837 1.01697
0.0326749 1.17005 0.967776 1.01961
0.0351807 1.18975 0.964622 1.02241
0.0376865 1.2102 0.961375 1.02536
0.0401922 1.2314 0.958037 1.02845
0.042698 1.25329 0.954609 1.03167
0.0452038 1.27587 0.951092 1.03502
0.0477095 1.2991 0.947486 1.03849
0.0502153 1.32296 0.943792 1.04208
0.0527211 1.34744 0.940011 1.04579
0.0552268 1.3725 0.936145 1.04961
0.0577326 1.39813 0.932193 1.05353
0.0602383 1.42432 0.928158 1.05755
0.0627441 1.45104 0.924039 1.06167
0.0652499 1.47827 0.919838 1.06589
0.0677556 1.506 0.915555 1.0702
0.0702614 1.53422 0.911191 1.07459
0.0727672 1.5629 0.906747 1.07907
0.0752729 1.59204 0.902224 1.08364
0.0777787 1.62163 0.897622 1.08828
0.0802845 1.65164 0.892943 1.09299
0.0827902 1.68207 0.888187 1.09778
0.085296 1.7129 0.883355 1.10264
0.0878018 1.74413 0.878448 1.10757
0.0903075 1.77573 0.873466 1.11257
0.0928133 1.80772 0.86841 1.11762
0.095319 1.84006 0.863281 1.12275
0.0978248 1.87276 0.85808 1.12793
0.100331 1.9058 0.852807 1.13316
0.102836 1.93918 0.847463 1.13846
0.105342 1.97288 0.842049 1.14381
0.107848 2.00691 0.836566 1.14921
0.110354 2.04124 0.831014 1.15466
0.112859 2.07588 0.825393 1.16016
0.115365 2.11081 0.819705 1.16571
0.117871 2.14604 0.813951 1.1713
0.120377 2.18155 0.80813 1.17694
0.122882 2.21734 0.802244 1.18262
0.125388 2.25339 0.796293 1.18834
0.127894 2.28972 0.790278 1.19411
0.1304 2.3263 0.7842 1.19991
0.132906 2.36314 0.778059 1.20575
0.135411 2.40023 0.771855 1.21163
0.137917 2.43756 0.765591 1.21754
0.140423 2.47513 0.759265 1.22349
0.142929 2.51294 0.752878 1.22948
0.145434 2.55097 0.746433 1.23549
0.14794 2.58924 0.739928 1.24154
0.150446 2.62772 0.733364 1.24762
0.152952 2.66643 0.726743 1.25372
0.155457 2.70535 0.720064 1.25986
0.157963 2.74448 0.713328 1.26602
0.160469 2.78381 0.706537 1.27222
0.162975 2.82335 0.69969 1.27844
0.16548 2.8631 0.692787 1.28468
0.167986 2.90304 0.685831 1.29095
0.170492 2.94317 0.67882 1.29724
0.172998 2.9835 0.671757 1.30356
0.175504 3.02401 0.66464 1.3099
0.178009 3.06471 0.657471 1.31626
0.180515 3.1056 0.650251 1.32265
0.183021 3.14666 0.642979 1.32905
0.185527 3.18791 0.635657 1.33548
0.188032 3.22933 0.628285 1.34192
0.190538 3.27093 0.620863 1.34839
0.193044 3.31269 0.613392 1.35487
0.19555 3.35463 0.605873 1.36137
0.198055 3.39674 0.598306 1.36789
0.200561 3.43901 0.590691 1.37443
0.203067 3.48144 0.583029 1.38098
0.205573 3.52404 0.575321 1.38755
0.208078 3.5668 0.567567 1.39414
0.210584 3.60972 0.559768 1.40074
0.21309 3.65279 0.551923 1.40736
0.215596 3.69603 0.544034 1.41399
0.218102 3.73941 0.536101 1.42063
0.220607 3.78295 0.528124 1.42729
0.223113 3.82665 0.520105 1.43397
0.225619 3.87049 0.512043 1.44065
0.228125 3.91448 0.503939 1.44735
0.23063 3.95862 0.495793 1.45406
0.233136 4.00291 0.487606 1.46079
0.235642 4.04735 0.479378 1.46752
0.238148 4.09193 0.47111 1.47427
0.240653 4.13665 0.462803 1.48103
0.243159 4.18152 0.454456 1.4878
0.245665 4.22653 0.44607 1.49458
0.248171 4.27168 0.437646 1.50137
0.250676 4.31697 0.429183 1.50817
0.253182 4.3624 0.420684 1.51498
0.255688 4.40798 0.412147 1.5218
0.258194 4.45369 0.403573 1.52863
0.260699 4.49954 0.394964 1.53547
0.263205 4.54552 0.386318 1.54232
0.265711 4.59165 0.377637 1.54917
0.268217 4.63791 0.368921 1.55604
0.270723 4.68431 0.360171 1.56291
0.273228 4.73084 0.351386 1.5698
0.275734 4.77751 0.342568 1.57669
0.27824 4.82431 0.333717 1.58359
0.280746 4.87125 0.324833 1.59049
0.283251 4.91832 0.315916 1.59741
0.285757 4.96552 0.306967 1.60433
0.288263 5.01286 0.297987 1.61126
0.290769 5.06033 0.288975 1.61819
0.293274 5.10794 0.279933 1.62513
0.29578 5.15568 0.27086 1.63208
0.298286 5.20355 0.261757 1.63904
0.300792 5.25155 0.252625 1.646
0.303297 5.29969 0.243463 1.65297
0.305803 5.34796 0.234273 1.65995
0.308309 5.39636 0.225054 1.66693
0.310815 5.44489 0.215807 1.67391
0.313321 5.49356 0.206532 1.68091
0.315826 5.54236 0.19723 1.68791
0.318332 5.59129 0.187901 1.69491
0.320838 5.64036 0.178546 1.70192
0.323344 5.68956 0.169164 1.70894
0.325849 5.73889 0.159757 1.71596
0.328355 5.78835 0.150324 1.72299
0.330861 5.83795 0.140867 1.73002
0.333367 5.88768 0.131384 1.73706
0.335872 5.93754 0.121878 1.74411
0.338378 5.98754 0.112347 1.75115
0.340884 6.03768 0.102793 1.75821
0.34339 6.08794 0.0932156 1.76527
0.345895 6.13835 0.0836155 1.77233
0.348401 6.18888 0.0739929 1.7794
0.350907 6.23956 0.0643483 1.78647
0.353413 6.29037 0.0546819 1.79355
0.355919 6.34131 0.0449942 1.80064
0.358424 6.39239 0.0352854 1.80772
0.36093 6.44361 0.025556 1.81482
0.363436 6.49497 0.0158063 1.82192
0.365942 6.54646 0.00603669 1.82902
0.368447 6.5981 -0.00375256 1.83613
0.370953 6.64987 -0.013561 1.84324
0.373459 6.70178 -0.0233884 1.85035
0.375965 6.75383 -0.0332344 1.85747
0.37847 6.80603 -0.0430985 1.8646
0.380976 6.85836 -0.0529804 1.87173
0.383482 6.91084 -0.0628799 1.87887
0.385988 6.96345 -0.0727966 1.886
0.388493 7.01621 -0.08273 1.89315
0.390999 7.06912 -0.0926799 1.9003
0.393505 7.12217 -0.102646 1.90745
0.396011 7.17536 -0.112628 1.91461
0.398517 7.22871 -0.122625 1.92177
0.401022 7.28219 -0.132638 1.92894
0.403528 7.33583 -0.142665 1.93611
0.406034 7.38961 -0.152706 1.94328
0.40854 7.44354 -0.162762 1.95046
0.411045 7.49762 -0.172831 1.95765
0.413551 7.55186 -0.182914 1.96484
0.416057 7.60624 -0.19301 1.97203
0.418563 7.66078 -0.203119 1.97923
0.421068 7.71547 -0.21324 1.98644
0.423574 7.77031 -0.223373 1.99364
0.42608 7.82531 -0.233518 2.00086
0.428586 7.88046 -0.243675 2.00808
0.431091 7.93578 -0.253842 2.0153
0.433597 7.99125 -0.26402 2.02253
0.436103 8.04688 -0.274209 2.02976
0.438609 8.10267 -0.284408 2.037
0.441115 8.15862 -0.294616 2.04424
0.44362 8.21473 -0.304834 2.05149
0.446126 8.271 -0.315061 2.05874
0.448632 8.32745 -0.325297 2.066
0.451138 8.38405 -0.335541 2.07326
0.453643 8.44082 -0.345793 2.08053
0.456149 8.49777 -0.356053 2.0878
0.458655 8.55488 -0.366321 2.09508
0.461161 8.61216 -0.376595 2.10236
0.463666 8.66961 -0.386877 2.10965
0.466172 8.72723 -0.397165 2.11695
0.468678 8.78503 -0.407459 2.12425
0.471184 8.84301 -0.417758 2.13156
0.473689 8.90116 -0.428064 2.13887
0.476195 8.95949 -0.438374 2.14619
0.478701 9.018 -0.448689 2.15351
0.481207 9.07669 -0.459009 2.16084
0.483713 9.13557 -0.469333 2.16817
0.486218 9.19462 -0.47966 2.17552
0.488724 9.25387 -0.489991 2.18286
0.49123 9.3133 -0.500326 2.19022
0.493736 9.37292 -0.510663 2.19758
0.496241 9.43273 -0.521002 2.20495
0.498747 9.49273 -0.531344 2.21232
0.501253 9.55292 -0.541687 2.2197
0.503759 9.61331 -0.552032 2.22709
0.506264 9.6739 -0.562378 2.23448
0.50877 9.73468 -0.572725 2.24188
0.511276 9.79567 -0.583072 2.24929
0.513782 9.85685 -0.59342 2.2567
0.516287 9.91825 -0.603767 2.26412
0.518793 9.97984 -0.614114 2.27155
0.521299 10.0416 -0.62446 2.27899
0.523805 10.1037 -0.634804 2.28643
0.526311 10.1659 -0.645147 2.29388
0.528816 10.2283 -0.655488 2.30134
0.531322 10.291 -0.665827 2.30881
0.533828 10.3539 -0.676163 2.31628
0.536334 10.4169 -0.686496 2.32376
0.538839 10.4803 -0.696826 2.33126
0.541345 10.5438 -0.707152 2.33875
0.543851 10.6076 -0.717474 2.34626
0.546357 10.6715 -0.727792 2.35378
0.548862 10.7358 -0.738105 2.3613
0.551368 10.8002 -0.748413 2.36884
0.553874 10.8649 -0.758716 2.37638
0.55638 10.9298 -0.769012 2.38393
0.558885 10.995 -0.779303 2.39149
0.561391 11.0604 -0.789587 2.39906
0.563897 11.1261 -0.799864 2.40664
0.566403 11.192 -0.810134 2.41423
0.568909 11.2581 -0.820396 2.42183
0.571414 11.3245 -0.830651 2.42944
0.57392 11.3912 -0.840896 2.43706
0.576426 11.4581 -0.851134 2.4447
0.578932 11.5253 -0.861362 2.45234
0.581437 11.5927 -0.87158 2.45999
0.583943 11.6604 -0.881789 2.46765
0.586449 11.7284 -0.891987 2.47532
0.588955 11.7967 -0.902175 2.48301
0.59146 11.8652 -0.912351 2.4907
0.593966 11.934 -0.922516 2.49841
0.596472 12.0031 -0.93267 2.50613
0.598978 12.0725 -0.942811 2.51386
0.601483 12.1421 -0.952939 2.52161
0.603989 12.2121 -0.963054 2.52936
0.606495 12.2823 -0.973156 2.53713
0.609001 12.3529 -0.983244 2.54491
0.611507 12.4237 -0.993318 2.55271
0.614012 12.4949 -1.00338 2.56051
0.616518 12.5663 -1.01342 2.56834
0.619024 12.6381 -1.02345 2.57617
0.62153 12.7102 -1.03346 2.58402
0.624035 12.7826 -1.04346 2.59188
0.626541 12.8554 -1.05344 2.59976
0.629047 12.9284 -1.0634 2.60765
0.631553 13.0019 -1.07334 2.61555
0.634058 13.0756 -1.08327 2.62348
0.636564 13.1497 -1.09317 2.63141
0.63907 13.2241 -1.10306 2.63936
0.641576 13.2989 -1.11293 2.64733
0.644081 13.374 -1.12278 2.65532
0.646587 13.4495 -1.1326 2.66332
0.649093 13.5254 -1.14241 2.67133
0.651599 13.6016 -1.1522 2.67937
0.654105 13.6782 -1.16196 2.68742
0.65661 13.7552 -1.1717 2.69549
0.659116 13.8326 -1.18142 2.70357
0.661622 13.9104 -1.19111 2.71168
0.664128 13.9885 -1.20078 2.7198
0.666633 14.0671 -1.21042 2.72794
0.669139 14.1461 -1.22004 2.7361
0.671645 14.2254 -1.22964 2.74428
0.674151 14.3052 -1.2392 2.75248
0.676656 14.3855 -1.24875 2.7607
0.679162 14.4661 -1.25826 2.76894
0.681668 14.5472 -1.26774 2.7772
0.684174 14.6288 -1.2772 2.78548
0.686679 14.7108 -1.28663 2.79379
0.689185 14.7932 -1.29603 2.80211
0.691691 14.8761 -1.3054 2.81046
0.694197 14.9595 -1.31473 2.81883
0.696703 15.0434 -1.32404 2.82723
0.699208 15.1277 -1.33331 2.83564
0.701714 15.2126 -1.34255 2.84408
0.70422 15.2979 -1.35176 2.85255
0.706726 15.3838 -1.36093 2.86104
0.709231 15.4702 -1.37007 2.86956
0.711737 15.5571 -1.37917 2.8781
0.714243 15.6445 -1.38824 2.88667
0.716749 15.7325 -1.39727 2.89526
0.719254 15.8211 -1.40626 2.90388
0.72176 15.9102 -1.41521 2.91253
0.724266 15.9998 -1.42412 2.92121
0.726772 16.0901 -1.433 2.92992
0.729277 16.181 -1.44183 2.93866
0.731783 16.2724 -1.45062 2.94742
0.734289 16.3645 -1.45937 2.95622
0.736795 16.4572 -1.46807 2.96505
0.739301 16.5505 -1.47674 2.97391
0.741806 16.6445 -1.48535 2.9828
0.744312 16.7392 -1.49392 2.99173
0.746818 16.8345 -1.50245 3.00069
0.749324 16.9305 -1.51092 3.00968
0.751829 17.0272 -1.51935 3.01871
0.754335 17.1246 -1.52773 3.02777
0.756841 17.2228 -1.53605 3.03688
0.759347 17.3217 -1.54433 3.04602
0.761852 17.4213 -1.55255 3.05519
0.764358 17.5217 -1.56072 3.06441
0.766864 17.623 -1.56883 3.07366
0.76937 17.725 -1.57689 3.08296
0.771875 17.8278 -1.58489 3.0923
0.774381 17.9315 -1.59283 3.10168
0.776887 18.036 -1.60072 3.1111
0.779393 18.1414 -1.60854 3.12057
0.781898 18.2477 -1.6163 3.13008
0.784404 18.3549 -1.62399 3.13964
0.78691 18.463 -1.63163 3.14925
0.789416 18.5721 -1.63919 3.1589
0.791922 18.6821 -1.64669 3.16861
0.794427 18.7932 -1.65412 3.17836
0.796933 18.9053 -1.66148 3.18817
0.799439 19.0184 -1.66876 3.19803
0.801945 19.1326 -1.67598 3.20795
0.80445 19.2479 -1.68311 3.21792
0.806956 19.3643 -1.69017 3.22794
0.809462 19.4819 -1.69716 3.23803
0.811968 19.6007 -1.70406 3.24818
0.814473 19.7207 -1.71087 3.25838
0.816979 19.8419 -1.71761 3.26865
0.819485 19.9644 -1.72426 3.27899
0.821991 20.0882 -1.73081 3.28939
0.824496 20.2134 -1.73728 3.29986
0.827002 20.3399 -1.74366 3.3104
0.829508 20.4679 -1.74994 3.32101
0.832014 20.5973 -1.75612 3.3317
0.83452 20.7283 -1.7622 3.34246
0.837025 20.8608 -1.76818 3.3533
0.839531 20.9949 -1.77406 3.36422
0.842037 21.1306 -1.77983 3.37522
0.844543 21.268 -1.78548 3.38631
0.847048 21.4072 -1.79102 3.39748
0.849554 21.5482 -1.79645 3.40874
0.85206 21.6911 -1.80175 3.4201
0.854566 21.8359 -1.80693 3.43156
0.857071 21.9827 -1.81199 3.44311
0.859577 22.1315 -1.81691 3.45476
0.862083 22.2825 -1.82169 3.46652
0.864589 22.4357 -1.82634 3.47839
0.867094 22.5912 -1.83085 3.49037
0.8696 22.7491 -1.83521 3.50247
0.872106 22.9094 -1.83941 3.51469
0.874612 23.0723 -1.84346 3.52703
0.877118 23.2378 -1.84734 3.5395
0.879623 23.4061 -1.85106 3.55211
0.882129 23.5773 -1.8546 3.56485
0.884635 23.7515 -1.85796 3.57774
0.887141 23.9288 -1.86114 3.59078
0.889646 24.1093 -1.86412 3.60398
0.892152 24.2933 -1.8669 3.61733
0.894658 24.4809 -1.86948 3.63086
0.897164 24.6721 -1.87183 3.64457
0.899669 24.8673 -1.87397 3.65845
0.902175 25.0666 -1.87587 3.67253
0.904681 25.2702 -1.87752 3.68682
0.907187 25.4784 -1.87892 3.70131
0.909692 25.6913 -1.88005 3.71602
0.912198 25.9093 -1.8809 3.73097
0.914704 26.1326 -1.88147 3.74615
0.91721 26.3615 -1.88172 3.7616
0.919716 26.5964 -1.88166 3.77732
0.922221 26.8377 -1.88126 3.79332
0.924727 27.0857 -1.8805 3.80962
0.927233 27.341 -1.87937 3.82624
0.929739 27.6039 -1.87784 3.8432
0.932244 27.8751 -1.87589 3.86053
0.93475 28.1552 -1.87349 3.87823
0.937256 28.4448 -1.87062 3.89635
0.939762 28.7448 -1.86724 3.91491
0.942267 29.0559 -1.86332 3.93394
0.944773 29.3792 -1.85882 3.95348
0.947279 29.7157 -1.85369 3.97358
0.949785 30.0668 -1.84789 3.99426
0.95229 30.4339 -1.84135 4.0156
0.954796 30.8187 -1.83401 4.03766
0.957302 31.2232 -1.8258 4.06049
0.959808 31.6498 -1.81663 4.08419
0.962314 32.1013 -1.8064 4.10885
0.964819 32.581 -1.79498 4.13459
0.967325 33.0932 -1.78223 4.16154
0.969831 33.6429 -1.76797 4.18988
0.972337 34.2366 -1.75198 4.2198
0.974842 34.8826 -1.734 4.25159
0.977348 35.5917 -1.71366 4.28556
0.979854 36.3788 -1.69051 4.32217
0.98236 37.2645 -1.66392 4.36203
0.984865 38.2788 -1.633 4.406
0.987371 39.4683 -1.59643 4.45538
0.989877 40.9107 -1.55211 4.51222
0.992383 42.7505 -1.49629 4.58023
0.994888 45.3091 -1.42125 4.66712
0.997394 49.5901 -1.30498 4.795
0.9999 70.0484 -0.915113 5.204


==> data/spike_lev_4to1.dat <==
p lcorrect lwrong lexpected
0.0001 1.00012 0.999878 1
0.00260576 1.00396 0.996195 1.00007
0.00511153 1.00821 0.992385 1.00028
0.00761729 1.01286 0.988451 1.00062
0.0101231 1.01792 0.984393 1.00108
0.0126288 1.02339 0.980212 1.00168
0.0151346 1.02925 0.975911 1.0024
0.0176404 1.0355 0.971491 1.00325
0.0201461 1.04215 0.966952 1.00422
0.0226519 1.04918 0.962297 1.0053
0.0251576 1.0566 0.957526 1.00651
0.0276634 1.0644 0.952641 1.00784
0.0301692 1.07258 0.947644 1.00928
0.0326749 1.08114 0.942534 1.01083
0.0351807 1.09006 0.937314 1.0125
0.0376865 1.09936 0.931986 1.01428
0.0401922 1.10903 0.926549 1.01616
0.042698 1.11906 0.921006 1.01816
0.0452038 1.12945 0.915357 1.02026
0.0477095 1.1402 0.909604 1.02247
0.0502153 1.1513 0.903748 1.02477
0.0527211 1.16277 0.89779 1.02718
0.0552268 1.17458 0.891732 1.0297
0.0577326 1.18674 0.885574 1.03231
0.0602383 1.19925 0.879318 1.03501
0.0627441 1.2121 0.872964 1.03782
0.0652499 1.22529 0.866514 1.04072
0.0677556 1.23882 0.859969 1.04371
0.0702614 1.25269 0.85333 1.0468
0.0727672 1.2669 0.846599 1.04997
0.0752729 1.28144 0.839775 1.05324
0.0777787 1.2963 0.832861 1.0566
0.0802845 1.3115 0.825858 1.06004
0.0827902 1.32703 0.818765 1.06357
0.085296 1.34288 0.811585 1.06719
0.0878018 1.35905 0.804319 1.07089
0.0903075 1.37554 0.796966 1.07467
0.0928133 1.39235 0.78953 1.07854
0.095319 1.40948 0.78201 1.08249
0.0978248 1.42692 0.774407 1.08651
0.100331 1.44468 0.766723 1.09062
0.102836 1.46275 0.758958 1.09481
0.105342 1.48113 0.751113 1.09907
0.107848 1.49982 0.74319 1.10341
0.110354 1.51881 0.735189 1.10782
0.112859 1.53811 0.727111 1.11231
0.115365 1.55772 0.718957 1.11687
0.117871 1.57762 0.710728 1.1215
0.120377 1.59783 0.702425 1.12621
0.122882 1.61834 0.694049 1.13099
0.125388 1.63914 0.6856 1.13583
0.127894 1.66024 0.67708 1.14075
0.1304 1.68163 0.66849 1.14573
0.132906 1.70332 0.65983 1.15078
0.135411 1.7253 0.651101 1.1559
0.137917 1.74757 0.642304 1.16108
0.140423 1.77013 0.633439 1.16633
0.142929 1.79298 0.624509 1.17165
0.145434 1.81612 0.615513 1.17702
0.14794 1.83954 0.606452 1.18246
0.150446 1.86325 0.597328 1.18796
0.152952 1.88724 0.588141 1.19353
0.155457 1.91151 0.578891 1.19915
0.157963 1.93607 0.56958 1.20483
0.160469 1.9609 0.560208 1.21058
0.162975 1.98602 0.550776 1.21638
0.16548 2.01141 0.541285 1.22224
0.167986 2.03708 0.531736 1.22815
0.170492 2.06303 0.522129 1.23413
0.172998 2.08925 0.512465 1.24016
0.175504 2.11575 0.502746 1.24624
0.178009 2.14252 0.492971 1.25238
0.180515 2.16956 0.483141 1.25857
0.183021 2.19688 0.473257 1.26482
0.185527 2.22446 0.46332 1.27112
0.188032 2.25232 0.453331 1.27748
0.190538 2.28045 0.44329 1.28388
0.193044 2.30884 0.433198 1.29034
0.19555 2.33751 0.423056 1.29685
0.198055 2.36644 0.412864 1.3034
0.200561 2.39564 0.402623 1.31001
0.203067 2.4251 0.392333 1.31667
0.205573 2.45483 0.381996 1.32337
0.208078 2.48483 0.371613 1.33013
0.210584 2.51509 0.361182 1.33693
0.21309 2.54561 0.350707 1.34378
0.215596 2.5764 0.340186 1.35068
0.218102 2.60744 0.329621 1.35762
0.220607 2.63876 0.319012 1.36461
0.223113 2.67033 0.30836 1.37164
0.225619 2.70216 0.297666 1.37872
0.228125 2.73426 0.28693 1.38585
0.23063 2.76661 0.276153 1.39302
0.233136 2.79922 0.265336 1.40023
0.235642 2.8321 0.254478 1.40748
0.238148 2.86523 0.243582 1.41478
0.240653 2.89862 0.232646 1.42212
0.243159 2.93227 0.221673 1.42951
0.245665 2.96618 0.210662 1.43693
0.248171 3.00035 0.199614 1.4444
0.250676 3.03477 0.18853 1.4519
0.253182 3.06945 0.17741 1.45945
0.255688 3.10439 0.166255 1.46704
0.258194 3.13958 0.155065 1.47467
0.260699 3.17503 0.143842 1.48234
0.263205 3.21074 0.132585 1.49005
0.265711 3.2467 0.121295 1.49779
0.268217 3.28292 0.109973 1.50558
0.270723 3.3194 0.0986193 1.5134
0.273228 3.35613 0.0872343 1.52126
0.275734 3.39311 0.0758187 1.52916
0.27824 3.43036 0.0643731 1.5371
0.280746 3.46785 0.0528979 1.54507
0.283251 3.50561 0.0413938 1.55308
0.285757 3.54362 0.0298612 1.56113
0.288263 3.58188 0.0183007 1.56921
0.290769 3.6204 0.00671274 1.57733
0.293274 3.65918 -0.00490204 1.58549
0.29578 3.69821 -0.0165432 1.59368
0.298286 3.7375 -0.0282101 1.6019
0.300792 3.77704 -0.0399023 1.61016
0.303297 3.81684 -0.0516194 1.61846
0.305803 3.85689 -0.0633607 1.62679
0.308309 3.8972 -0.0751258 1.63515
0.310815 3.93777 -0.0869141 1.64355
0.313321 3.9786 -0.0987252 1.65198
0.315826 4.01968 -0.110559 1.66044
0.318332 4.06102 -0.122414 1.66894
0.320838 4.10261 -0.13429 1.67747
0.323344 4.14446 -0.146187 1.68603
0.325849 4.18657 -0.158105 1.69463
0.328355 4.22894 -0.170042 1.70325
0.330861 4.27157 -0.181999 1.71191
0.333367 4.31445 -0.193974 1.72061
0.335872 4.3576 -0.205968 1.72933
0.338378 4.401 -0.21798 1.73809
0.340884 4.44467 -0.230009 1.74687
0.34339 4.48859 -0.242056 1.75569
0.345895 4.53278 -0.254118 1.76454
0.348401 4.57722 -0.266197 1.77342
0.350907 4.62193 -0.278291 1.78233
0.353413 4.6669 -0.2904 1.79127
0.355919 4.71213 -0.302524 1.80024
0.358424 4.75763 -0.314663 1.80924
0.36093 4.80339 -0.326814 1.81828
0.363436 4.84941 -0.33898 1.82734
0.365942 4.8957 -0.351158 1.83643
0.368447 4.94225 -0.363348 1.84555
0.370953 4.98907 -0.37555 1.8547
0.373459 5.03616 -0.387764 1.86388
0.375965 5.08351 -0.399989 1.87309
0.37847 5.13113 -0.412224 1.88233
0.380976 5.17902 -0.42447 1.8916
0.383482 5.22718 -0.436725 1.90089
0.385988 5.27562 -0.448989 1.91022
0.388493 5.32432 -0.461263 1.91957
0.390999 5.37329 -0.473544 1.92895
0.393505 5.42254 -0.485834 1.93836
0.396011 5.47206 -0.498131 1.9478
0.398517 5.52185 -0.510436 1.95727
0.401022 5.57192 -0.522747 1.96676
0.403528 5.62226 -0.535064 1.97629
0.406034 5.67289 -0.547387 1.98584
0.40854 5.72379 -0.559716 1.99542
0.411045 5.77497 -0.572049 2.00502
0.413551 5.82643 -0.584387 2.01466
0.416057 5.87817 -0.596729 2.02432
0.418563 5.93019 -0.609075 2.03401
0.421068 5.98249 -0.621424 2.04373
0.423574 6.03508 -0.633776 2.05347
0.42608 6.08796 -0.646131 2.06325
0.428586 6.14112 -0.658487 2.07305
0.431091 6.19457 -0.670846 2.08287
0.433597 6.24831 -0.683205 2.09273
0.436103 6.30234 -0.695565 2.10261
0.438609 6.35666 -0.707926 2.11252
0.441115 6.41127 -0.720286 2.12246
0.44362 6.46618 -0.732646 2.13242
0.446126 6.52138 -0.745005 2.14241
0.448632 6.57688 -0.757363 2.15243
0.451138 6.63268 -0.769719 2.16247
0.453643 6.68877 -0.782073 2.17255
0.456149 6.74517 -0.794425 2.18265
0.458655 6.80187 -0.806774 2.19277
0.461161 6.85887 -0.819119 2.20292
0.463666 6.91618 -0.83146 2.2131
0.466172 6.9738 -0.843798 2.22331
0.468678 7.03172 -0.856131 2.23355
0.471184 7.08995 -0.868458 2.24381
0.473689 7.1485 -0.880781 2.2541
0.476195 7.20736 -0.893098 2.26441
0.478701 7.26654 -0.905408 2.27475
0.481207 7.32603 -0.917712 2.28512
0.483713 7.38584 -0.930009 2.29552
0.486218 7.44597 -0.942298 2.30595
0.488724 7.50643 -0.954579 2.3164
0.49123 7.5672 -0.966853 2.32688
0.493736 7.62831 -0.979117 2.33738
0.496241 7.68974 -0.991373 2.34791
0.498747 7.75151 -1.00362 2.35848
0.501253 7.8136 -1.01585 2.36906
0.503759 7.87603 -1.02808 2.37968
0.506264 7.9388 -1.04029 2.39032
0.50877 8.00191 -1.0525 2.40099
0.511276 8.06536 -1.06469 2.41169
0.513782 8.12915 -1.07687 2.42242
0.516287 8.19328 -1.08904 2.43317
0.518793 8.25777 -1.10119 2.44395
0.521299 8.3226 -1.11333 2.45476
0.523805 8.38779 -1.12546 2.4656
0.526311 8.45333 -1.13758 2.47647
0.528816 8.51923 -1.14968 2.48736
0.531322 8.58549 -1.16176 2.49829
0.533828 8.65211 -1.17383 2.50924
0.536334 8.7191 -1.18588 2.52022
0.538839 8.78645 -1.19792 2.53123
0.541345 8.85418 -1.20994 2.54226
0.543851 8.92228 -1.22194 2.55333
0.546357 8.99076 -1.23393 2.56443
0.548862 9.05961 -1.24589 2.57555
0.551368 9.12885 -1.25784 2.58671
0.553874 9.19847 -1.26977 2.59789
0.55638 9.26849 -1.28168 2.6091
0.558885 9.33889 -1.29357 2.62034
0.561391 9.40969 -1.30544 2.63162
0.563897 9.48089 -1.31729 2.64292
0.566403 9.55249 -1.32912 2.65425
0.568909 9.62449 -1.34093 2.66562
0.571414 9.6969 -1.35271 2.67701
0.57392 9.76973 -1.36447 2.68844
0.576426 9.84297 -1.37621 2.69989
0.578932 9.91662 -1.38793 2.71138
0.581437 9.99071 -1.39962 2.7229
0.583943 10.0652 -1.41129 2.73445
0.586449 10.1402 -1.42293 2.74603
0.588955 10.2155 -1.43455 2.75764
0.59146 10.2913 -1.44614 2.76929
0.593966 10.3676 -1.4577 2.78097
0.596472 10.4443 -1.46924 2.79268
0.598978 10.5214 -1.48075 2.80442
0.601483 10.599 -1.49223 2.8162
0.603989 10.6771 -1.50369 2.82801
0.606495 10.7556 -1.51511 2.83985
0.609001 10.8346 -1.52651 2.85173
0.611507 10.9141 -1.53788 2.86364
0.614012 10.9941 -1.54921 2.87558
0.616518 11.0745 -1.56052 2.88756
0.619024 11.1554 -1.57179 2.89958
0.62153 11.2368 -1.58303 2.91163
0.624035 11.3188 -1.59424 2.92372
0.626541 11.4012 -1.60541 2.93584
0.629047 11.4841 -1.61655 2.948
0.631553 11.5675 -1.62766 2.96019
0.634058 11.6515 -1.63873 2.97242
0.636564 11.736 -1.64977 2.98469
0.63907 11.821 -1.66077 2.997
0.641576 11.9066 -1.67173 3.00934
0.644081 11.9927 -1.68266 3.02172
0.646587 12.0793 -1.69355 3.03414
0.649093 12.1666 -1.7044 3.0466
0.651599 12.2543 -1.71521 3.0591
0.654105 12.3427 -1.72598 3.07164
0.65661 12.4316 -1.73671 3.08422
0.659116 12.5211 -1.7474 3.09684
0.661622 12.6112 -1.75805 3.1095
0.664128 12.7019 -1.76866 3.1222
0.666633 12.7932 -1.77922 3.13495
0.669139 12.8851 -1.78974 3.14773
0.671645 12.9777 -1.80022 3.16056
0.674151 13.0708 -1.81065 3.17344
0.676656 13.1647 -1.82103 3.18635
0.679162 13.2591 -1.83137 3.19931
0.681668 13.3542 -1.84166 3.21232
0.684174 13.45 -1.85191 3.22537
0.686679 13.5464 -1.8621 3.23847
0.689185 13.6436 -1.87225 3.25161
0.691691 13.7414 -1.88234 3.2648
0.694197 13.8399 -1.89238 3.27804
0.696703 13.9392 -1.90238 3.29133
0.699208 14.0391 -1.91232 3.30466
0.701714 14.1398 -1.9222 3.31805
0.70422 14.2412 -1.93203 3.33149
0.706726 14.3434 -1.94181 3.34497
0.709231 14.4464 -1.95153 3.35851
0.711737 14.5501 -1.96119 3.3721
0.714243 14.6546 -1.9708 3.38574
0.716749 14.7599 -1.98034 3.39944
0.719254 14.866 -1.98983 3.41319
0.72176 14.973 -1.99926 3.427
0.724266 15.0808 -2.00862 3.44086
0.726772 15.1894 -2.01792 3.45478
0.729277 15.2989 -2.02716 3.46876
0.731783 15.4093 -2.03634 3.4828
0.734289 15.5206 -2.04544 3.49689
0.736795 15.6328 -2.05448 3.51105
0.739301 15.7459 -2.06346 3.52526
0.741806 15.86 -2.07236 3.53954
0.744312 15.975 -2.08119 3.55389
0.746818 16.091 -2.08995 3.56829
0.749324 16.208 -2.09864 3.58277
0.751829 16.326 -2.10726 3.59731
0.754335 16.445 -2.1158 3.61191
0.756841 16.5651 -2.12426 3.62659
0.759347 16.6863 -2.13265 3.64133
0.761852 16.8085 -2.14095 3.65615
0.764358 16.9318 -2.14918 3.67104
0.766864 17.0563 -2.15732 3.686
0.76937 17.1819 -2.16538 3.70104
0.771875 17.3087 -2.17336 3.71615
0.774381 17.4367 -2.18125 3.73134
0.776887 17.566 -2.18905 3.74661
0.779393 17.6964 -2.19676 3.76196
0.781898 17.8282 -2.20438 3.7774
0.784404 17.9612 -2.2119 3.79291
0.78691 18.0956 -2.21933 3.80851
0.789416 18.2313 -2.22667 3.8242
0.791922 18.3684 -2.2339 3.83998
0.794427 18.507 -2.24104 3.85585
0.796933 18.647 -2.24807 3.87181
0.799439 18.7885 -2.255 3.88787
0.801945 18.9315 -2.26182 3.90402
0.80445 19.076 -2.26853 3.92027
0.806956 19.2222 -2.27513 3.93662
0.809462 19.3699 -2.28162 3.95307
0.811968 19.5194 -2.28799 3.96963
0.814473 19.6705 -2.29424 3.9863
0.816979 19.8235 -2.30038 4.00307
0.819485 19.9782 -2.30639 4.01996
0.821991 20.1347 -2.31227 4.03696
0.824496 20.2932 -2.31802 4.05409
0.827002 20.4536 -2.32364 4.07133
0.829508 20.616 -2.32913 4.0887
0.832014 20.7805 -2.33448 4.10619
0.83452 20.9471 -2.33969 4.12381
0.837025 21.1159 -2.34475 4.14157
0.839531 21.2869 -2.34966 4.15946
0.842037 21.4602 -2.35442 4.1775
0.844543 21.6359 -2.35903 4.19568
0.847048 21.814 -2.36347 4.214
0.849554 21.9947 -2.36776 4.23248
0.85206 22.1779 -2.37187 4.25112
0.854566 22.3639 -2.37581 4.26992
0.857071 22.5526 -2.37957 4.28889
0.859577 22.7442 -2.38315 4.30802
0.862083 22.9388 -2.38654 4.32734
0.864589 23.1365 -2.38974 4.34683
0.867094 23.3373 -2.39274 4.36651
0.8696 23.5415 -2.39554 4.38639
0.872106 23.749 -2.39812 4.40647
0.874612 23.9602 -2.40049 4.42675
0.877118 24.175 -2.40263 4.44725
0.879623 24.3936 -2.40455 4.46797
0.882129 24.6162 -2.40622 4.48892
0.884635 24.843 -2.40764 4.51011
0.887141 25.0741 -2.40881 4.53154
0.889646 25.3098 -2.40971 4.55324
0.892152 25.5501 -2.41034 4.57519
0.894658 25.7954 -2.41069 4.59743
0.897164 26.0458 -2.41073 4.61995
0.899669 26.3016 -2.41047 4.64278
0.902175 26.5631 -2.4099 4.66591
0.904681 26.8306 -2.40899 4.68938
0.907187 27.1043 -2.40773 4.71318
0.909692 27.3846 -2.40611 4.73735
0.912198 27.6718 -2.40411 4.76189
0.914704 27.9664 -2.40172 4.78682
0.91721 28.2688 -2.39892 4.81217
0.919716 28.5794 -2.39568 4.83795
0.922221 28.8987 -2.39198 4.8642
0.924727 29.2273 -2.3878 4.89092
0.927233 29.5658 -2.38312 4.91816
0.929739 29.9149 -2.37791 4.94595
0.932244 30.2753 -2.37213 4.97431
0.93475 30.6479 -2.36575 5.00328
0.937256 31.0336 -2.35873 5.03291
0.939762 31.4335 -2.35103 5.06324
0.942267 31.8486 -2.34261 5.09432
0.944773 32.2805 -2.33342 5.1262
0.947279 32.7305 -2.32338 5.15896
0.949785 33.2004 -2.31245 5.19267
0.95229 33.6922 -2.30054 5.2274
0.954796 34.2082 -2.28756 5.26325
0.957302 34.7512 -2.27343 5.30033
0.959808 35.3244 -2.25802 5.33877
0.962314 35.9316 -2.24121 5.37872
0.964819 36.5774 -2.22283 5.42035
0.967325 37.2675 -2.20269 5.46388
0.969831 38.0088 -2.18056 5.50956
0.972337 38.8102 -2.15616 5.55772
0.974842 39.6829 -2.12914 5.60875
0.977348 40.6417 -2.09904 5.66318
0.979854 41.7069 -2.06526 5.72168
0.98236 42.9064 -2.02699 5.78518
0.984865 44.2812 -1.9831 5.85499
0.987371 45.8947 -1.93188 5.93306
0.989877 47.8525 -1.87064 6.02254
0.992383 50.3514 -1.79463 6.12896
0.994888 53.8286 -1.69402 6.2639
0.997394 59.6496 -1.54112 6.46029
0.9999 87.4744 -1.04897 7.06967


==> data/spike_one_3to2.dat <==
p hbefore scorrect swrong sexpected hcorrect hwrong hexpected
0.0001 16 1.99963 2.00012 2 14 14 14
0.00260576 15.9999 1.98883 2.00374 1.99999 13.9984 14 13.9996
0.00511153 15.9996 1.97811 2.00737 1.99994 13.994 14 13.9985
0.00761729 15.999 1.96747 2.01101 1.99988 13.9869 14 13.9966
0.0101231 15.9982 1.9569 2.01466 1.99978 13.9772 14 13.9941
0.0126288 15.9973 1.94641 2.01831 1.99966 13.9653 14 13.991
0.0151346 15.9961 1.936 2.02198 1.99951 13.9511 14 13.9872
0.0176404 15.9947 1.92566 2.02565 1.99934 13.9348 14 13.9828
0.0201461 15.9931 1.9154 2.02934 1.99913 13.9165 14 13.9779
0.0226519 15.9913 1.90521 2.03303 1.99891 13.8965 14 13.9724
0.0251576 15.9892 1.89509 2.03674 1.99865 13.8746 14 13.9663
0.0276634 15.987 1.88504 2.04045 1.99837 13.8511 14 13.9597
0.0301692 15.9846 1.87506 2.04417 1.99807 13.8261 14 13.9526
0.0326749 15.9819 1.86515 2.04791 1.99774 13.7996 14 13.945
0.0351807 15.9791 1.8553 2.05165 1.99738 13.7717 14 13.9369
0.0376865 15.976 1.84553 2.0554 1.997 13.7425 14 13.9284
0.0401922 15.9728 1.83582 2.05916 1.99659 13.7121 14 13.9194
0.042698 15.9693 1.82617 2.06293 1.99616 13.6806 14 13.9099
0.0452038 15.9656 1.81659 2.06671 1.9957 13.6479 14 13.9
0.0477095 15.9618 1.80707 2.0705 1.99522 13.6142 14 13.8898
0.0502153 15.9577 1.79761 2.07431 1.99471 13.5795 14 13.8791
0.0527211 15.9535 1.78822 2.07812 1.99418 13.5439 14 13.868
0.0552268 15.949 1.77888 2.08194 1.99362 13.5075 14 13.8565
0.0577326 15.9443 1.76961 2.08577 1.99304 13.4702 14 13.8446
0.0602383 15.9395 1.76039 2.08961 1.99244 13.4321 14 13.8324
0.0627441 15.9344 1.75124 2.09346 1.99181 13.3933 14 13.8198
0.0652499 15.9292 1.74214 2.09733 1.99115 13.3539 14 13.8068
0.0677556 15.9238 1.73309 2.1012 1.99047 13.3137 14 13.7936
0.0702614 15.9181 1.72411 2.10508 1.98977 13.273 14 13.7799
0.0727672 15.9123 1.71518 2.10897 1.98904 13.2316 14 13.766
0.0752729 15.9063 1.7063 2.11288 1.98829 13.1898 14 13.7517
0.0777787 15.9001 1.69748 2.11679 1.98751 13.1474 14 13.7371
0.0802845 15.8937 1.68872 2.12072 1.98671 13.1045 14 13.7222
0.0827902 15.8871 1.68 2.12465 1.98589 13.0612 14 13.707
0.085296 15.8803 1.67134 2.1286 1.98504 13.0175 14 13.6915
0.0878018 15.8733 1.66273 2.13256 1.98417 12.9733 14 13.6757
0.0903075 15.8662 1.65417 2.13653 1.98327 12.9288 14 13.6597
0.0928133 15.8588 1.64566 2.14051 1.98235 12.8839 14 13.6433
0.095319 15.8513 1.6372 2.1445 1.98141 12.8387 14 13.6267
0.0978248 15.8436 1.62879 2.1485 1.98045 12.7932 14 13.6098
0.100331 15.8357 1.62043 2.15251 1.97946 12.7475 14 13.5926
0.102836 15.8276 1.61212 2.15653 1.97845 12.7014 14 13.5752
0.105342 15.8193 1.60386 2.16057 1.97741 12.6551 14 13.5575
0.107848 15.8108 1.59564 2.16462 1.97636 12.6085 14 13.5396
0.110354 15.8022 1.58747 2.16867 1.97527 12.5618 14 13.5214
0.112859 15.7934 1.57934 2.17274 1.97417 12.5148 14 13.503
0.115365 15.7844 1.57126 2.17682 1.97304 12.4677 14 13.4844
0.117871 15.7752 1.56323 2.18092 1.97189 12.4204 14 13.4655
0.120377 15.7658 1.55524 2.18502 1.97072 12.373 14 13.4464
0.122882 15.7562 1.54729 2.18914 1.96953 12.3254 14 13.427
0.125388 15.7465 1.53939 2.19326 1.96831 12.2776 14 13.4075
0.127894 15.7366 1.53153 2.1974 1.96707 12.2298 14 13.3877
0.1304 15.7265 1.52371 2.20155 1.96581 12.1818 14 13.3677
0.132906 15.7162 1.51594 2.20572 1.96452 12.1338 14 13.3475
0.135411 15.7057 1.5082 2.20989 1.96321 12.0857 14 13.327
0.137917 15.6951 1.50051 2.21408 1.96188 12.0375 14 13.3064
0.140423 15.6843 1.49286 2.21828 1.96053 11.9892 14 13.2856
0.142929 15.6733 1.48525 2.22249 1.95916 11.9409 14 13.2645
0.145434 15.6621 1.47768 2.22671 1.95776 11.8926 14 13.2433
0.14794 15.6507 1.47015 2.23095 1.95634 11.8442 14 13.2219
0.150446 15.6392 1.46266 2.2352 1.9549 11.7958 14 13.2002
0.152952 15.6275 1.4552 2.23946 1.95344 11.7473 14 13.1784
0.155457 15.6156 1.44779 2.24374 1.95195 11.6989 14 13.1564
0.157963 15.6036 1.44041 2.24802 1.95045 11.6504 14 13.1343
0.160469 15.5913 1.43307 2.25232 1.94892 11.602 14 13.1119
0.162975 15.5789 1.42577 2.25663 1.94737 11.5535 14 13.0894
0.16548 15.5664 1.4185 2.26096 1.9458 11.5051 14 13.0666
0.167986 15.5536 1.41127 2.2653 1.9442 11.4566 14 13.0437
0.170492 15.5407 1.40408 2.26965 1.94259 11.4082 14 13.0207
0.172998 15.5276 1.39692 2.27401 1.94095 11.3599 14 12.9974
0.175504 15.5143 1.3898 2.27839 1.93929 11.3115 14 12.974
0.178009 15.5009 1.38271 2.28278 1.93761 11.2633 14 12.9505
0.180515 15.4872 1.37566 2.28719 1.93591 11.215 14 12.9267
0.183021 15.4735 1.36864 2.29161 1.93418 11.1668 14 12.9028
0.185527 15.4595 1.36166 2.29604 1.93244 11.1187 14 12.8788
0.188032 15.4454 1.3547 2.30048 1.93067 11.0706 14 12.8545
0.190538 15.4311 1.34779 2.30494 1.92888 11.0225 14 12.8302
0.193044 15.4166 1.3409 2.30942 1.92707 10.9746 14 12.8056
0.19555 15.4019 1.33405 2.3139 1.92524 10.9267 14 12.781
0.198055 15.3871 1.32723 2.3184 1.92339 10.8789 14 12.7561
0.200561 15.3721 1.32044 2.32292 1.92152 10.8311 14 12.7311
0.203067 15.357 1.31369 2.32745 1.91962 10.7834 14 12.706
0.205573 15.3416 1.30696 2.33199 1.91771 10.7358 14 12.6807
0.208078 15.3261 1.30027 2.33655 1.91577 10.6883 14 12.6553
0.210584 15.3105 1.29361 2.34112 1.91381 10.6409 14 12.6297
0.21309 15.2946 1.28698 2.34571 1.91183 10.5936 14 12.604
0.215596 15.2786 1.28038 2.35031 1.90983 10.5463 14 12.5782
0.218102 15.2625 1.27381 2.35492 1.90781 10.4992 14 12.5522
0.220607 15.2461 1.26727 2.35956 1.90577 10.4521 14 12.5261
0.223113 15.2296 1.26075 2.3642 1.9037 10.4052 14 12.4998
0.225619 15.213 1.25427 2.36886 1.90162 10.3583 14 12.4734
0.228125 15.1961 1.24782 2.37354 1.89951 10.3116 14 12.4469
0.23063 15.1791 1.24139 2.37823 1.89739 10.2649 14 12.4202
0.233136 15.1619 1.235 2.38294 1.89524 10.2183 14 12.3934
0.235642 15.1446 1.22863 2.38766 1.89307 10.1719 14 12.3665
0.238148 15.1271 1.22229 2.39239 1.89089 10.1256 14 12.3394
0.240653 15.1094 1.21598 2.39715 1.88868 10.0793 14 12.3122
0.243159 15.0916 1.20969 2.40192 1.88645 10.0332 14 12.2849
0.245665 15.0736 1.20344 2.4067 1.88419 9.9872 14 12.2575
0.248171 15.0554 1.1972 2.4115 1.88192 9.94131 14 12.2299
0.250676 15.037 1.191 2.41632 1.87963 9.89552 14 12.2022
0.253182 15.0185 1.18482 2.42115 1.87732 9.84985 14 12.1744
0.255688 14.9999 1.17867 2.426 1.87498 9.8043 14 12.1465
0.258194 14.981 1.17255 2.43086 1.87263 9.75886 14 12.1185
0.260699 14.962 1.16645 2.43575 1.87025 9.71354 14 12.0903
0.263205 14.9429 1.16038 2.44064 1.86786 9.66834 14 12.062
0.265711 14.9235 1.15433 2.44556 1.86544 9.62326 14 12.0336
0.268217 14.904 1.14831 2.45049 1.863 9.57829 14 12.0051
0.270723 14.8844 1.14231 2.45544 1.86055 9.53345 14 11.9765
0.273228 14.8646 1.13634 2.4604 1.85807 9.48872 14 11.9478
0.275734 14.8446 1.13039 2.46539 1.85557 9.44412 14 11.9189
0.27824 14.8244 1.12447 2.47039 1.85305 9.39964 14 11.8899
0.280746 14.8041 1.11857 2.4754 1.85051 9.35528 14 11.8609
0.283251 14.7836 1.11269 2.48044 1.84795 9.31104 14 11.8317
0.285757 14.763 1.10684 2.48549 1.84537 9.26692 14 11.8024
0.288263 14.7422 1.10101 2.49056 1.84277 9.22293 14 11.773
0.290769 14.7212 1.09521 2.49565 1.84015 9.17906 14 11.7435
0.293274 14.7 1.08943 2.50076 1.83751 9.13531 14 11.7139
0.29578 14.6787 1.08367 2.50588 1.83484 9.09169 14 11.6841
0.298286 14.6573 1.07793 2.51102 1.83216 9.04819 14 11.6543
0.300792 14.6357 1.07222 2.51618 1.82946 9.00482 14 11.6244
0.303297 14.6139 1.06653 2.52136 1.82673 8.96157 14 11.5943
0.305803 14.5919 1.06087 2.52656 1.82399 8.91844 14 11.5642
0.308309 14.5698 1.05522 2.53178 1.82122 8.87544 14 11.5339
0.310815 14.5475 1.0496 2.53701 1.81844 8.83256 14 11.5036
0.313321 14.5251 1.044 2.54227 1.81563 8.78981 14 11.4731
0.315826 14.5025 1.03842 2.54754 1.81281 8.74718 14 11.4426
0.318332 14.4797 1.03286 2.55284 1.80996 8.70467 14 11.412
0.320838 14.4567 1.02732 2.55815 1.80709 8.66229 14 11.3812
0.323344 14.4336 1.0218 2.56348 1.80421 8.62004 14 11.3504
0.325849 14.4104 1.01631 2.56884 1.8013 8.5779 14 11.3194
0.328355 14.387 1.01084 2.57421 1.79837 8.53589 14 11.2884
0.330861 14.3634 1.00538 2.5796 1.79542 8.49401 14 11.2573
0.333367 14.3396 0.99995 2.58501 1.79245 8.45225 14 11.226
0.335872 14.3157 0.994538 2.59045 1.78946 8.41061 14 11.1947
0.338378 14.2916 0.989145 2.5959 1.78646 8.36909 14 11.1633
0.340884 14.2674 0.983773 2.60137 1.78343 8.3277 14 11.1318
0.34339 14.243 0.978421 2.60687 1.78038 8.28643 14 11.1002
0.345895 14.2184 0.973089 2.61238 1.7773 8.24528 14 11.0685
0.348401 14.1937 0.967776 2.61792 1.77421 8.20425 14 11.0367
0.350907 14.1688 0.962483 2.62348 1.7711 8.16335 14 11.0048
0.353413 14.1438 0.957209 2.62906 1.76797 8.12256 14 10.9728
0.355919 14.1185 0.951955 2.63466 1.76482 8.0819 14 10.9407
0.358424 14.0932 0.946719 2.64029 1.76165 8.04136 14 10.9086
0.36093 14.0676 0.941503 2.64593 1.75845 8.00094 14 10.8763
0.363436 14.0419 0.936305 2.6516 1.75524 7.96064 14 10.844
0.365942 14.016 0.931126 2.65729 1.75201 7.92046 14 10.8116
0.368447 13.99 0.925965 2.663 1.74875 7.8804 14 10.7791
0.370953 13.9638 0.920823 2.66874 1.74548 7.84046 14 10.7465
0.373459 13.9374 0.915699 2.6745 1.74218 7.80063 14 10.7138
0.375965 13.9109 0.910593 2.68028 1.73887 7.76093 14 10.681
0.37847 13.8842 0.905505 2.68608 1.73553 7.72134 14 10.6482
0.380976 13.8574 0.900435 2.69191 1.73217 7.68187 14 10.6152
0.383482 13.8304 0.895383 2.69776 1.7288 7.64252 14 10.5822
0.385988 13.8032 0.890349 2.70364 1.7254 7.60328 14 10.5491
0.388493 13.7758 0.885332 2.70954 1.72198 7.56416 14 10.5159
0.390999 13.7483 0.880332 2.71546 1.71854 7.52516 14 10.4826
0.393505 13.7207 0.875349 2.72141 1.71508 7.48627 14 10.4492
0.396011 13.6928 0.870384 2.72738 1.7116 7.4475 14 10.4158
0.398517 13.6648 0.865436 2.73338 1.7081 7.40884 14 10.3822
0.401022 13.6367 0.860505 2.7394 1.70458 7.37029 14 10.3486
0.403528 13.6083 0.85559 2.74545 1.70104 7.33186 14 10.3149
0.406034 13.5798 0.850692 2.75153 1.69748 7.29354 14 10.2811
0.40854 13.5512 0.845811 2.75762 1.6939 7.25533 14 10.2473
0.411045 13.5223 0.840946 2.76375 1.69029 7.21724 14 10.2133
0.413551 13.4933 0.836098 2.7699 1.68667 7.17925 14 10.1793
0.416057 13.4642 0.831266 2.77608 1.68302 7.14138 14 10.1452
0.418563 13.4349 0.82645 2.78228 1.67936 7.10362 14 10.111
0.421068 13.4054 0.821649 2.78851 1.67567 7.06597 14 10.0768
0.423574 13.3757 0.816865 2.79477 1.67197 7.02843 14 10.0424
0.42608 13.3459 0.812097 2.80106 1.66824 6.99099 14 10.008
0.428586 13.3159 0.807344 2.80737 1.66449 6.95367 14 9.97349
0.431091 13.2858 0.802607 2.81371 1.66072 6.91645 14 9.93891
0.433597 13.2554 0.797886 2.82008 1.65693 6.87934 14 9.90426
0.436103 13.225 0.79318 2.82647 1.65312 6.84234 14 9.86952
0.438609 13.1943 0.788489 2.8329 1.64929 6.80544 14 9.83471
0.441115 13.1635 0.783813 2.83935 1.64544 6.76865 14 9.79982
0.44362 13.1325 0.779153 2.84584 1.64156 6.73196 14 9.76485
0.446126 13.1013 0.774507 2.85235 1.63767 6.69538 14 9.72981
0.448632 13.07 0.769877 2.85889 1.63375 6.65891 14 9.69469
0.451138 13.0385 0.765261 2.86546 1.62982 6.62253 14 9.65949
0.453643 13.0069 0.76066 2.87206 1.62586 6.58626 14 9.62422
0.456149 12.975 0.756074 2.87869 1.62188 6.5501 14 9.58887
0.458655 12.943 0.751502 2.88536 1.61788 6.51403 14 9.55345
0.461161 12.9109 0.746944 2.89205 1.61386 6.47807 14 9.51795
0.463666 12.8785 0.742401 2.89878 1.60982 6.4422 14 9.48238
0.466172 12.846 0.737872 2.90553 1.60575 6.40644 14 9.44673
0.468678 12.8134 0.733358 2.91232 1.60167 6.37078 14 9.41101
0.471184 12.7805 0.728857 2.91914 1.59756 6.33522 14 9.37521
0.473689 12.7475 0.724371 2.92599 1.59344 6.29975 14 9.33934
0.476195 12.7143 0.719898 2.93288 1.58929 6.26438 14 9.3034
0.478701 12.6809 0.715439 2.93979 1.58512 6.22912 14 9.26738
0.481207 12.6474 0.710994 2.94675 1.58093 6.19394 14 9.23129
0.483713 12.6137 0.706562 2.95373 1.57671 6.15887 14 9.19512
0.486218 12.5798 0.702145 2.96075 1.57248 6.12389 14 9.15889
0.488724 12.5458 0.69774 2.9678 1.56823 6.08901 14 9.12258
0.49123 12.5116 0.693349 2.97489 1.56395 6.05422 14 9.0862
0.493736 12.4772 0.688972 2.98202 1.55965 6.01952 14 9.04974
0.496241 12.4426 0.684607 2.98917 1.55533 5.98492 14 9.01322
0.498747 12.4079 0.680256 2.99637 1.55099 5.95042 14 8.97662
0.501253 12.373 0.675918 3.0036 1.54662 5.916 14 8.93995
0.503759 12.3379 0.671592 3.01086 1.54224 5.88168 14 8.90321
0.506264 12.3026 0.66728 3.01817 1.53783 5.84745 14 8.8664
0.50877 12.2672 0.662981 3.02551 1.5334 5.81331 14 8.82951
0.511276 12.2316 0.658694 3.03289 1.52895 5.77926 14 8.79256
0.513782 12.1958 0.65442 3.0403 1.52448 5.7453 14 8.75553
0.516287 12.1599 0.650159 3.04776 1.51998 5.71143 14 8.71844
0.518793 12.1237 0.64591 3.05525 1.51547 5.67765 14 8.68127
0.521299 12.0874 0.641674 3.06278 1.51093 5.64395 14 8.64403
0.523805 12.0509 0.63745 3.07035 1.50637 5.61035 14 8.60673
0.526311 12.0143 0.633239 3.07796 1.50178 5.57683 14 8.56935
0.528816 11.9774 0.629039 3.08562 1.49718 5.5434 14 8.5319
0.531322 11.9404 0.624852 3.09331 1.49255 5.51005 14 8.49438
0.533828 11.9032 0.620677 3.10104 1.4879 5.47679 14 8.4568
0.536334 11.8658 0.616514 3.10882 1.48323 5.44361 14 8.41914
0.538839 11.8282 0.612363 3.11664 1.47853 5.41052 14 8.38141
0.541345 11.7905 0.608224 3.1245 1.47381 5.37751 14 8.34362
0.543851 11.7526 0.604097 3.1324 1.46907 5.34459 14 8.30575
0.546357 11.7145 0.599982 3.14035 1.46431 5.31175 14 8.26782
0.548862 11.6762 0.595878 3.14834 1.45952 5.27899 14 8.22982
0.551368 11.6377 0.591786 3.15637 1.45472 5.24631 14 8.19174
0.553874 11.5991 0.587705 3.16445 1.44988 5.21371 14 8.1536
0.55638 11.5602 0.583636 3.17258 1.44503 5.1812 14 8.11539
0.558885 11.5212 0.579579 3.18075 1.44015 5.14876 14 8.07711
0.561391 11.482 0.575533 3.18897 1.43525 5.1164 14 8.03876
0.563897 11.4426 0.571498 3.19724 1.43033 5.08412 14 8.00035
0.566403 11.4031 0.567474 3.20555 1.42538 5.05192 14 7.96186
0.568909 11.3633 0.563462 3.21391 1.42041 5.0198 14 7.92331
0.571414 11.3234 0.559461 3.22232 1.41542 4.98775 14 7.88469
0.57392 11.2832 0.55547 3.23078 1.41041 4.95578 14 7.846
0.576426 11.2429 0.551491 3.23929 1.40537 4.92389 14 7.80724
0.578932 11.2024 0.547523 3.24785 1.4003 4.89207 14 7.76841
0.581437 11.1617 0.543566 3.25646 1.39522 4.86033 14 7.72952
0.583943 11.1208 0.539619 3.26513 1.39011 4.82866 14 7.69055
0.586449 11.0798 0.535683 3.27384 1.38497 4.79707 14 7.65152
0.588955 11.0385 0.531758 3.28261 1.37981 4.76555 14 7.61242
0.59146 10.9971 0.527844 3.29143 1.37463 4.7341 14 7.57326
0.593966 10.9554 0.52394 3.30031 1.36943 4.70272 14 7.53402
0.596472 10.9136 0.520047 3.30924 1.3642 4.67142 14 7.49472
0.598978 10.8715 0.516164 3.31822 1.35894 4.64018 14 7.45535
0.601483 10.8293 0.512291 3.32727 1.35366 4.60902 14 7.41591
0.603989 10.7869 0.508429 3.33637 1.34836 4.57793 14 7.3764
0.606495 10.7443 0.504578 3.34552 1.34304 4.5469 14 7.33683
0.609001 10.7015 0.500736 3.35474 1.33768 4.51595 14 7.29718
0.611507 10.6585 0.496905 3.36402 1.33231 4.48506 14 7.25747
0.614012 10.6153 0.493084 3.37335 1.32691 4.45424 14 7.21769
0.616518 10.5719 0.489273 3.38275 1.32148 4.42349 14 7.17785
0.619024 10.5283 0.485472 3.39221 1.31603 4.39281 14 7.13793
0.62153 10.4845 0.481681 3.40173 1.31056 4.36219 14 7.09795
0.624035 10.4404 0.4779 3.41131 1.30506 4.33163 14 7.0579
0.626541 10.3962 0.474128 3.42096 1.29953 4.30115 14 7.01778
0.629047 10.3518 0.470367 3.43067 1.29398 4.27072 14 6.97759
0.631553 10.3072 0.466616 3.44045 1.2884 4.24036 14 6.93734
0.634058 10.2624 0.462874 3.45029 1.2828 4.21007 14 6.89702
0.636564 10.2174 0.459142 3.46021 1.27717 4.17983 14 6.85662
0.63907 10.1722 0.455419 3.47019 1.27152 4.14966 14 6.81616
0.641576 10.1267 0.451706 3.48024 1.26584 4.11955 14 6.77564
0.644081 10.0811 0.448003 3.49036 1.26014 4.0895 14 6.73504
0.646587 10.0353 0.444309 3.50055 1.25441 4.05952 14 6.69438
0.649093 9.98921 0.440624 3.51082 1.24865 4.02959 14 6.65364
0.651599 9.94294 0.436949 3.52116 1.24287 3.99972 14 6.61284
0.654105 9.89647 0.433283 3.53157 1.23706 3.96991 14 6.57197
0.65661 9.84978 0.429627 3.54206 1.23122 3.94016 14 6.53103
0.659116 9.80287 0.42598 3.55263 1.22536 3.91047 14 6.49003
0.661622 9.75576 0.422342 3.56327 1.21947 3.88083 14 6.44895
0.664128 9.70843 0.418713 3.57399 1.21355 3.85125 14 6.40781
0.666633 9.66088 0.415093 3.5848 1.20761 3.82173 14 6.36659
0.669139 9.61312 0.411482 3.59568 1.20164 3.79226 14 6.32531
0.671645 9.56513 0.40788 3.60665 1.19564 3.76285 14 6.28396
0.674151 9.51693 0.404288 3.6177 1.18962 3.73349 14 6.24253
0.676656 9.46851 0.400704 3.62884 1.18356 3.70419 14 6.20104
0.679162 9.41986 0.397129 3.64006 1.17748 3.67494 14 6.15948
0.681668 9.37099 0.393563 3.65137 1.17137 3.64574 14 6.11785
0.684174 9.3219 0.390006 3.66277 1.16524 3.6166 14 6.07615
0.686679 9.27258 0.386457 3.67427 1.15907 3.5875 14 6.03438
0.689185 9.22304 0.382917 3.68585 1.15288 3.55846 14 5.99254
0.691691 9.17326 0.379386 3.69753 1.14666 3.52947 14 5.95062
0.694197 9.12326 0.375863 3.7093 1.14041 3.50053 14 5.90864
0.696703 9.07303 0.372349 3.72117 1.13413 3.47163 14 5.86659
0.699208 9.02256 0.368844 3.73314 1.12782 3.44279 14 5.82447
0.701714 8.97186 0.365347 3.74521 1.12148 3.41399 14 5.78227
0.70422 8.92093 0.361859 3.75738 1.11512 3.38524 14 5.74
0.706726 8.86976 0.358378 3.76965 1.10872 3.35654 14 5.69767
0.709231 8.81835 0.354907 3.78203 1.10229 3.32788 14 5.65526
0.711737 8.76671 0.351443 3.79452 1.09584 3.29927 14 5.61278
0.714243 8.71482 0.347988 3.80712 1.08935 3.27071 14 5.57022
0.716749 8.66269 0.344542 3.81982 1.08284 3.24219 14 5.5276
0.719254 8.61032 0.341103 3.83264 1.07629 3.21371 14 5.4849
0.72176 8.5577 0.337672 3.84558 1.06971 3.18528 14 5.44213
0.724266 8.50484 0.33425 3.85863 1.0631 3.15689 14 5.39928
0.726772 8.45172 0.330836 3.8718 1.05647 3.12854 14 5.35637
0.729277 8.39836 0.32743 3.88509 1.0498 3.10023 14 5.31337
0.731783 8.34475 0.324032 3.89851 1.04309 3.07196 14 5.27031
0.734289 8.29088 0.320642 3.91205 1.03636 3.04374 14 5.22717
0.736795 8.23675 0.317259 3.92572 1.02959 3.01555 14 5.18396
0.739301 8.18237 0.313885 3.93952 1.0228 2.9874 14 5.14067
0.741806 8.12773 0.310519 3.95345 1.01597 2.95929 14 5.09731
0.744312 8.07283 0.30716 3.96752 1.0091 2.93122 14 5.05387
0.746818 8.01767 0.303809 3.98173 1.00221 2.90318 14 5.01035
0.749324 7.96224 0.300466 3.99608 0.995279 2.87518 14 4.96676
0.751829 7.90654 0.297131 4.01057 0.988317 2.84722 14 4.9231
0.754335 7.85057 0.293804 4.02521 0.981322 2.81929 14 4.87935
0.756841 7.79434 0.290484 4.04001 0.974292 2.79139 14 4.83553
0.759347 7.73783 0.287171 4.05495 0.967228 2.76353 14 4.79163
0.761852 7.68104 0.283867 4.07005 0.96013 2.7357 14 4.74766
0.764358 7.62398 0.28057 4.08531 0.952997 2.70791 14 4.7036
0.766864 7.56663 0.27728 4.10073 0.945829 2.68014 14 4.65947
0.76937 7.50901 0.273998 4.11632 0.938626 2.65241 14 4.61526
0.771875 7.45109 0.270723 4.13208 0.931387 2.6247 14 4.57097
0.774381 7.39289 0.267456 4.14802 0.924112 2.59702 14 4.5266
0.776887 7.33441 0.264196 4.16413 0.916801 2.56938 14 4.48215
0.779393 7.27562 0.260943 4.18043 0.909453 2.54175 14 4.43761
0.781898 7.21655 0.257698 4.19691 0.902068 2.51416 14 4.393
0.784404 7.15717 0.25446 4.21358 0.894647 2.48659 14 4.3483
0.78691 7.0975 0.25123 4.23044 0.887187 2.45905 14 4.30352
0.789416 7.03752 0.248006 4.24751 0.87969 2.43153 14 4.25866
0.791922 6.97723 0.24479 4.26478 0.872154 2.40404 14 4.21372
0.794427 6.91664 0.241581 4.28226 0.86458 2.37657 14 4.16869
0.796933 6.85573 0.238379 4.29995 0.856966 2.34912 14 4.12358
0.799439 6.79451 0.235184 4.31786 0.849313 2.32169 14 4.07838
0.801945 6.73296 0.231996 4.336 0.841621 2.29428 14 4.03309
0.80445 6.6711 0.228815 4.35437 0.833887 2.26689 14 3.98772
0.806956 6.60891 0.225641 4.37298 0.826114 2.23952 14 3.94226
0.809462 6.54639 0.222474 4.39183 0.818299 2.21216 14 3.89671
0.811968 6.48354 0.219314 4.41093 0.810442 2.18483 14 3.85108
0.814473 6.42035 0.216161 4.43028 0.802543 2.15751 14 3.80535
0.816979 6.35682 0.213015 4.4499 0.794602 2.1302 14 3.75954
0.819485 6.29295 0.209876 4.46979 0.786618 2.1029 14 3.71363
0.821991 6.22872 0.206743 4.48995 0.77859 2.07562 14 3.66764
0.824496 6.16415 0.203618 4.51041 0.770519 2.04835 14 3.62155
0.827002 6.09922 0.200499 4.53115 0.762402 2.0211 14 3.57536
0.829508 6.03393 0.197386 4.5522 0.754241 1.99385 14 3.52908
0.832014 5.96827 0.194281 4.57356 0.746034 1.9666 14 3.48271
0.83452 5.90224 0.191182 4.59525 0.73778 1.93937 14 3.43624
0.837025 5.83584 0.18809 4.61726 0.72948 1.91214 14 3.38968
0.839531 5.76906 0.185004 4.63961 0.721132 1.88492 14 3.34301
0.842037 5.70189 0.181925 4.66232 0.712736 1.8577 14 3.29625
0.844543 5.63433 0.178853 4.68539 0.704291 1.83048 14 3.24938
0.847048 5.56638 0.175787 4.70883 0.695797 1.80327 14 3.20242
0.849554 5.49802 0.172727 4.73266 0.687253 1.77605 14 3.15535
0.85206 5.42926 0.169675 4.75689 0.678657 1.74883 14 3.10818
0.854566 5.36008 0.166628 4.78154 0.67001 1.72161 14 3.06091
0.857071 5.29049 0.163588 4.80661 0.661311 1.69438 14 3.01352
0.859577 5.22047 0.160554 4.83213 0.652558 1.66715 14 2.96603
0.862083 5.15001 0.157527 4.85811 0.643752 1.63991 14 2.91843
0.864589 5.07912 0.154506 4.88456 0.63489 1.61267 14 2.87072
0.867094 5.00778 0.151491 4.91151 0.625973 1.58541 14 2.8229
0.8696 4.93599 0.148483 4.93896 0.616998 1.55814 14 2.77497
0.872106 4.86373 0.145481 4.96696 0.607966 1.53085 14 2.72692
0.874612 4.791 0.142485 4.9955 0.598875 1.50355 14 2.67875
0.877118 4.7178 0.139495 5.02463 0.589725 1.47624 14 2.63047
0.879623 4.64411 0.136512 5.05435 0.580513 1.4489 14 2.58206
0.882129 4.56992 0.133534 5.0847 0.57124 1.42154 14 2.53353
0.884635 4.49522 0.130563 5.1157 0.561903 1.39416 14 2.48488
0.887141 4.42001 0.127598 5.14738 0.552502 1.36675 14 2.4361
0.889646 4.34428 0.124639 5.17977 0.543035 1.33931 14 2.38719
0.892152 4.268 0.121686 5.21291 0.5335 1.31185 14 2.33815
0.894658 4.19118 0.118739 5.24682 0.523898 1.28435 14 2.28898
0.897164 4.1138 0.115798 5.28156 0.514225 1.25681 14 2.23967
0.899669 4.03585 0.112863 5.31714 0.504481 1.22924 14 2.19023
0.902175 3.9573 0.109934 5.35363 0.494663 1.20162 14 2.14064
0.904681 3.87816 0.107011 5.39107 0.484771 1.17397 14 2.0909
0.907187 3.79841 0.104094 5.4295 0.474801 1.14626 14 2.04102
0.909692 3.71803 0.101183 5.46899 0.464753 1.11851 14 1.99099
0.912198 3.637 0.0982775 5.50958 0.454625 1.0907 14 1.94081
0.914704 3.5553 0.0953779 5.55136 0.444413 1.06284 14 1.89046
0.91721 3.47293 0.0924842 5.59437 0.434116 1.03491 14 1.83996
0.919716 3.38986 0.0895962 5.63871 0.423732 1.00692 14 1.78929
0.922221 3.30606 0.0867141 5.68446 0.413258 0.978858 14 1.73845
0.924727 3.22153 0.0838376 5.7317 0.402691 0.950724 14 1.68743
0.927233 3.13623 0.0809669 5.78055 0.392028 0.922512 14 1.63623
0.929739 3.05014 0.0781019 5.8311 0.381267 0.894215 14 1.58485
0.932244 2.96323 0.0752426 5.88349 0.370403 0.865829 14 1.53328
0.93475 2.87547 0.0723889 5.93786 0.359434 0.837348 14 1.4815
0.937256 2.78684 0.0695409 5.99435 0.348356 0.808765 14 1.42953
0.939762 2.69731 0.0666985 6.05315 0.337163 0.780072 14 1.37734
0.942267 2.60682 0.0638616 6.11445 0.325853 0.751264 14 1.32494
0.944773 2.51535 0.0610304 6.17847 0.314419 0.722331 14 1.2723
0.947279 2.42286 0.0582047 6.24546 0.302857 0.693265 14 1.21943
0.949785 2.32929 0.0553845 6.31571 0.291161 0.664055 14 1.16631
0.95229 2.23459 0.0525698 6.38956 0.279324 0.634691 14 1.11294
0.954796 2.13872 0.0497605 6.46739 0.26734 0.605162 14 1.05929
0.957302 2.0416 0.0469568 6.54967 0.255199 0.575453 14 1.00536
0.959808 1.94316 0.0441585 6.63692 0.242895 0.54555 14 0.95113
0.962314 1.84333 0.0413656 6.72979 0.230416 0.515437 14 0.896582
0.964819 1.74201 0.0385781 6.82905 0.217751 0.485094 14 0.841697
0.967325 1.6391 0.0357959 6.93565 0.204888 0.454499 14 0.786453
0.969831 1.53449 0.0330192 7.05076 0.191811 0.423628 14 0.730824
0.972337 1.42803 0.0302477 7.17586 0.178504 0.392452 14 0.67478
0.974842 1.31956 0.0274816 7.31284 0.164946 0.360935 14 0.618284
0.977348 1.20889 0.0247208 7.4642 0.151111 0.329036 14 0.561294
0.979854 1.09577 0.0219652 7.63333 0.136972 0.296703 14 0.503758
0.98236 0.979908 0.0192149 7.82495 0.122488 0.263874 14 0.445609
0.984865 0.86091 0.0164698 8.04598 0.107614 0.230464 14 0.386764
0.987371 0.738264 0.01373 8.30711 0.0922829 0.196364 14 0.327108
0.989877 0.611243 0.0109953 8.62619 0.0764054 0.161417 14 0.266485
0.992383 0.478756 0.00826583 9.03648 0.0598446 0.125388 14 0.204655
0.994888 0.338959 0.0055415 9.61201 0.0423699 0.0878789 14 0.141214
0.997394 0.188014 0.00282229 10.5841 0.0235018 0.0480562 14 0.0753232
0.9999 0.0100384 0.000108208 15.2877 0.00125479 0.00245857 14 0.0035084


==> data/spike_one_4to1.dat <==
p hbefore scorrect swrong sexpected hcorrect hwrong hexpected
0.0001 16 0.999878 1.00012 1 15 15 15
0.00260576 15.9999 0.996267 1.00374 0.999995 14.9997 15 14.9999
0.00511153 15.9997 0.992666 1.00737 0.999981 14.9989 15 14.9994
0.00761729 15.9993 0.989074 1.01101 0.999958 14.9975 15 14.9988
0.0101231 15.9988 0.985491 1.01466 0.999926 14.9957 15 14.9978
0.0126288 15.9982 0.981916 1.01831 0.999885 14.9933 15 14.9966
0.0151346 15.9974 0.97835 1.02198 0.999835 14.9904 15 14.9951
0.0176404 15.9964 0.974793 1.02565 0.999776 14.987 15 14.9934
0.0201461 15.9953 0.971245 1.02934 0.999708 14.9831 15 14.9914
0.0226519 15.9941 0.967706 1.03303 0.99963 14.9788 15 14.9892
0.0251576 15.9927 0.964175 1.03674 0.999544 14.974 15 14.9866
0.0276634 15.9912 0.960653 1.04045 0.999449 14.9687 15 14.9839
0.0301692 15.9895 0.957139 1.04417 0.999344 14.9629 15 14.9809
0.0326749 15.9877 0.953634 1.04791 0.99923 14.9567 15 14.9776
0.0351807 15.9857 0.950138 1.05165 0.999108 14.95 15 14.9741
0.0376865 15.9836 0.94665 1.0554 0.998976 14.9429 15 14.9704
0.0401922 15.9814 0.94317 1.05916 0.998835 14.9354 15 14.9664
0.042698 15.979 0.939699 1.06293 0.998685 14.9274 15 14.9621
0.0452038 15.9764 0.936236 1.06671 0.998526 14.919 15 14.9577
0.0477095 15.9737 0.932781 1.0705 0.998358 14.9102 15 14.9529
0.0502153 15.9709 0.929335 1.07431 0.998181 14.901 15 14.948
0.0527211 15.9679 0.925897 1.07812 0.997995 14.8913 15 14.9428
0.0552268 15.9648 0.922467 1.08194 0.9978 14.8813 15 14.9374
0.0577326 15.9615 0.919045 1.08577 0.997596 14.8709 15 14.9317
0.0602383 15.9581 0.915631 1.08961 0.997382 14.86 15 14.9258
0.0627441 15.9546 0.912225 1.09346 0.99716 14.8488 15 14.9197
0.0652499 15.9508 0.908827 1.09733 0.996928 14.8373 15 14.9133
0.0677556 15.947 0.905438 1.1012 0.996687 14.8253 15 14.9067
0.0702614 15.943 0.902056 1.10508 0.996437 14.813 15 14.8999
0.0727672 15.9389 0.898682 1.10897 0.996179 14.8003 15 14.8929
0.0752729 15.9346 0.895316 1.11288 0.995911 14.7873 15 14.8856
0.0777787 15.9301 0.891958 1.11679 0.995633 14.7739 15 14.8782
0.0802845 15.9256 0.888607 1.12072 0.995347 14.7601 15 14.8704
0.0827902 15.9208 0.885265 1.12465 0.995052 14.7461 15 14.8625
0.085296 15.916 0.88193 1.1286 0.994747 14.7316 15 14.8544
0.0878018 15.9109 0.878603 1.13256 0.994434 14.7169 15 14.846
0.0903075 15.9058 0.875283 1.13653 0.994111 14.7018 15 14.8374
0.0928133 15.9005 0.871971 1.14051 0.993779 14.6864 15 14.8286
0.095319 15.895 0.868667 1.1445 0.993438 14.6706 15 14.8196
0.0978248 15.8894 0.86537 1.1485 0.993088 14.6546 15 14.8104
0.100331 15.8837 0.862081 1.15251 0.992729 14.6382 15 14.801
0.102836 15.8778 0.858799 1.15653 0.99236 14.6216 15 14.7913
0.105342 15.8717 0.855525 1.16057 0.991982 14.6046 15 14.7815
0.107848 15.8655 0.852258 1.16462 0.991596 14.5873 15 14.7714
0.110354 15.8592 0.848998 1.16867 0.9912 14.5697 15 14.7611
0.112859 15.8527 0.845746 1.17274 0.990795 14.5519 15 14.7506
0.115365 15.8461 0.842501 1.17682 0.99038 14.5337 15 14.74
0.117871 15.8393 0.839264 1.18092 0.989957 14.5153 15 14.7291
0.120377 15.8324 0.836033 1.18502 0.989524 14.4965 15 14.718
0.122882 15.8253 0.83281 1.18914 0.989082 14.4776 15 14.7067
0.125388 15.8181 0.829594 1.19326 0.988631 14.4583 15 14.6952
0.127894 15.8107 0.826386 1.1974 0.988171 14.4387 15 14.6835
0.1304 15.8032 0.823184 1.20155 0.987702 14.4189 15 14.6716
0.132906 15.7956 0.819989 1.20572 0.987223 14.3989 15 14.6595
0.135411 15.7878 0.816802 1.20989 0.986735 14.3785 15 14.6472
0.137917 15.7798 0.813621 1.21408 0.986238 14.3579 15 14.6347
0.140423 15.7717 0.810448 1.21828 0.985732 14.3371 15 14.622
0.142929 15.7635 0.807281 1.22249 0.985216 14.316 15 14.6091
0.145434 15.7551 0.804122 1.22671 0.984691 14.2947 15 14.5961
0.14794 15.7465 0.800969 1.23095 0.984157 14.2731 15 14.5828
0.150446 15.7378 0.797823 1.2352 0.983614 14.2513 15 14.5693
0.152952 15.729 0.794684 1.23946 0.983061 14.2292 15 14.5557
0.155457 15.72 0.791552 1.24374 0.982499 14.2069 15 14.5418
0.157963 15.7108 0.788427 1.24802 0.981928 14.1844 15 14.5278
0.160469 15.7016 0.785308 1.25232 0.981348 14.1616 15 14.5136
0.162975 15.6921 0.782196 1.25663 0.980758 14.1387 15 14.4992
0.16548 15.6825 0.779091 1.26096 0.980159 14.1155 15 14.4846
0.167986 15.6728 0.775992 1.2653 0.97955 14.092 15 14.4698
0.170492 15.6629 0.772901 1.26965 0.978933 14.0684 15 14.4548
0.172998 15.6529 0.769815 1.27401 0.978306 14.0446 15 14.4396
0.175504 15.6427 0.766737 1.27839 0.977669 14.0205 15 14.4243
0.178009 15.6324 0.763664 1.28278 0.977023 13.9962 15 14.4088
0.180515 15.6219 0.760599 1.28719 0.976368 13.9717 15 14.3931
0.183021 15.6113 0.75754 1.29161 0.975704 13.947 15 14.3772
0.185527 15.6005 0.754487 1.29604 0.97503 13.9222 15 14.3611
0.188032 15.5895 0.751441 1.30048 0.974347 13.8971 15 14.3448
0.190538 15.5785 0.748401 1.30494 0.973654 13.8718 15 14.3284
0.193044 15.5672 0.745368 1.30942 0.972952 13.8463 15 14.3118
0.19555 15.5559 0.742341 1.3139 0.972241 13.8206 15 14.295
0.198055 15.5443 0.73932 1.3184 0.97152 13.7948 15 14.278
0.200561 15.5326 0.736306 1.32292 0.97079 13.7687 15 14.2609
0.203067 15.5208 0.733298 1.32745 0.97005 13.7425 15 14.2436
0.205573 15.5088 0.730296 1.33199 0.969301 13.7161 15 14.2261
0.208078 15.4967 0.7273 1.33655 0.968542 13.6895 15 14.2084
0.210584 15.4844 0.724311 1.34112 0.967774 13.6627 15 14.1905
0.21309 15.4719 0.721328 1.34571 0.966997 13.6357 15 14.1725
0.215596 15.4594 0.718351 1.35031 0.96621 13.6086 15 14.1543
0.218102 15.4466 0.71538 1.35492 0.965413 13.5813 15 14.1359
0.220607 15.4337 0.712415 1.35956 0.964607 13.5538 15 14.1174
0.223113 15.4207 0.709456 1.3642 0.963792 13.5262 15 14.0987
0.225619 15.4075 0.706504 1.36886 0.962967 13.4984 15 14.0798
0.228125 15.3941 0.703557 1.37354 0.962132 13.4704 15 14.0607
0.23063 15.3806 0.700616 1.37823 0.961288 13.4423 15 14.0415
0.233136 15.3669 0.697682 1.38294 0.960434 13.414 15 14.0221
0.235642 15.3531 0.694753 1.38766 0.959571 13.3855 15 14.0025
0.238148 15.3392 0.69183 1.39239 0.958698 13.3569 15 13.9828
0.240653 15.325 0.688913 1.39715 0.957815 13.3281 15 13.9629
0.243159 15.3108 0.686002 1.40192 0.956923 13.2992 15 13.9428
0.245665 15.2963 0.683097 1.4067 0.956021 13.2701 15 13.9226
0.248171 15.2818 0.680198 1.4115 0.95511 13.2409 15 13.9022
0.250676 15.267 0.677305 1.41632 0.954189 13.2116 15 13.8816
0.253182 15.2521 0.674417 1.42115 0.953258 13.182 15 13.8609
0.255688 15.2371 0.671535 1.426 0.952317 13.1524 15 13.84
0.258194 15.2219 0.668659 1.43086 0.951367 13.1226 15 13.8189
0.260699 15.2065 0.665788 1.43575 0.950408 13.0926 15 13.7977
0.263205 15.191 0.662924 1.44064 0.949438 13.0625 15 13.7763
0.265711 15.1753 0.660065 1.44556 0.948459 13.0323 15 13.7547
0.268217 15.1595 0.657211 1.45049 0.94747 13.0019 15 13.733
0.270723 15.1435 0.654364 1.45544 0.946471 12.9714 15 13.7111
0.273228 15.1274 0.651521 1.4604 0.945462 12.9408 15 13.6891
0.275734 15.1111 0.648685 1.46539 0.944444 12.91 15 13.6669
0.27824 15.0947 0.645854 1.47039 0.943416 12.8791 15 13.6445
0.280746 15.078 0.643028 1.4754 0.942378 12.8481 15 13.622
0.283251 15.0613 0.640208 1.48044 0.94133 12.817 15 13.5993
0.285757 15.0444 0.637394 1.48549 0.940272 12.7857 15 13.5765
0.288263 15.0273 0.634585 1.49056 0.939205 12.7543 15 13.5535
0.290769 15.01 0.631782 1.49565 0.938127 12.7227 15 13.5303
0.293274 14.9926 0.628984 1.50076 0.93704 12.6911 15 13.507
0.29578 14.9751 0.626191 1.50588 0.935943 12.6593 15 13.4835
0.298286 14.9574 0.623404 1.51102 0.934836 12.6274 15 13.4599
0.300792 14.9395 0.620622 1.51618 0.933719 12.5954 15 13.4361
0.303297 14.9215 0.617845 1.52136 0.932592 12.5633 15 13.4121
0.305803 14.9033 0.615074 1.52656 0.931455 12.531 15 13.388
0.308309 14.8849 0.612308 1.53178 0.930308 12.4986 15 13.3637
0.310815 14.8664 0.609548 1.53701 0.929151 12.4662 15 13.3393
0.313321 14.8477 0.606792 1.54227 0.927984 12.4336 15 13.3147
0.315826 14.8289 0.604042 1.54754 0.926807 12.4009 15 13.29
0.318332 14.8099 0.601298 1.55284 0.925619 12.368 15 13.2651
0.320838 14.7908 0.598558 1.55815 0.924422 12.3351 15 13.2401
0.323344 14.7714 0.595824 1.56348 0.923215 12.3021 15 13.2149
0.325849 14.752 0.593094 1.56884 0.921997 12.2689 15 13.1895
0.328355 14.7323 0.59037 1.57421 0.92077 12.2357 15 13.164
0.330861 14.7125 0.587651 1.5796 0.919532 12.2023 15 13.1384
0.333367 14.6925 0.584937 1.58501 0.918284 12.1689 15 13.1125
0.335872 14.6724 0.582229 1.59045 0.917026 12.1353 15 13.0866
0.338378 14.6521 0.579525 1.5959 0.915758 12.1016 15 13.0605
0.340884 14.6317 0.576826 1.60137 0.914479 12.0679 15 13.0342
0.34339 14.611 0.574133 1.60687 0.913191 12.034 15 13.0078
0.345895 14.5903 0.571444 1.61238 0.911891 12 15 12.9812
0.348401 14.5693 0.568761 1.61792 0.910582 11.966 15 12.9545
0.350907 14.5482 0.566082 1.62348 0.909262 11.9318 15 12.9276
0.353413 14.5269 0.563409 1.62906 0.907932 11.8975 15 12.9006
0.355919 14.5055 0.56074 1.63466 0.906592 11.8632 15 12.8734
0.358424 14.4839 0.558076 1.64029 0.905241 11.8287 15 12.8461
0.36093 14.4621 0.555417 1.64593 0.90388 11.7942 15 12.8186
0.363436 14.4401 0.552763 1.6516 0.902509 11.7596 15 12.791
0.365942 14.418 0.550114 1.65729 0.901127 11.7248 15 12.7632
0.368447 14.3958 0.54747 1.663 0.899734 11.69 15 12.7352
0.370953 14.3733 0.544831 1.66874 0.898332 11.6551 15 12.7072
0.373459 14.3507 0.542196 1.6745 0.896918 11.6201 15 12.6789
0.375965 14.3279 0.539567 1.68028 0.895494 11.585 15 12.6506
0.37847 14.305 0.536942 1.68608 0.89406 11.5498 15 12.622
0.380976 14.2818 0.534321 1.69191 0.892615 11.5146 15 12.5934
0.383482 14.2585 0.531706 1.69776 0.891159 11.4792 15 12.5645
0.385988 14.2351 0.529095 1.70364 0.889693 11.4438 15 12.5356
0.388493 14.2115 0.526489 1.70954 0.888216 11.4083 15 12.5065
0.390999 14.1877 0.523888 1.71546 0.886728 11.3727 15 12.4772
0.393505 14.1637 0.521291 1.72141 0.88523 11.337 15 12.4478
0.396011 14.1395 0.518699 1.72738 0.883721 11.3012 15 12.4182
0.398517 14.1152 0.516112 1.73338 0.882201 11.2653 15 12.3885
0.401022 14.0907 0.513529 1.7394 0.880671 11.2294 15 12.3587
0.403528 14.0661 0.510951 1.74545 0.879129 11.1934 15 12.3287
0.406034 14.0412 0.508378 1.75153 0.877577 11.1573 15 12.2985
0.40854 14.0162 0.505809 1.75762 0.876014 11.1211 15 12.2682
0.411045 13.991 0.503245 1.76375 0.874441 11.0848 15 12.2378
0.413551 13.9657 0.500685 1.7699 0.872856 11.0485 15 12.2072
0.416057 13.9402 0.49813 1.77608 0.87126 11.0121 15 12.1765
0.418563 13.9145 0.495579 1.78228 0.869654 10.9756 15 12.1456
0.421068 13.8886 0.493033 1.78851 0.868036 10.939 15 12.1145
0.423574 13.8625 0.490491 1.79477 0.866407 10.9024 15 12.0834
0.42608 13.8363 0.487954 1.80106 0.864768 10.8656 15 12.0521
0.428586 13.8099 0.485421 1.80737 0.863117 10.8288 15 12.0206
0.431091 13.7833 0.482893 1.81371 0.861455 10.792 15 11.989
0.433597 13.7565 0.480369 1.82008 0.859782 10.755 15 11.9572
0.436103 13.7296 0.477849 1.82647 0.858098 10.718 15 11.9253
0.438609 13.7024 0.475334 1.8329 0.856403 10.6809 15 11.8933
0.441115 13.6751 0.472824 1.83935 0.854696 10.6437 15 11.8611
0.44362 13.6477 0.470317 1.84584 0.852978 10.6065 15 11.8287
0.446126 13.62 0.467815 1.85235 0.851249 10.5692 15 11.7963
0.448632 13.5921 0.465317 1.85889 0.849509 10.5318 15 11.7636
0.451138 13.5641 0.462824 1.86546 0.847757 10.4944 15 11.7309
0.453643 13.5359 0.460335 1.87206 0.845994 10.4568 15 11.6979
0.456149 13.5075 0.45785 1.87869 0.84422 10.4192 15 11.6649
0.458655 13.4789 0.45537 1.88536 0.842434 10.3816 15 11.6317
0.461161 13.4502 0.452893 1.89205 0.840637 10.3438 15 11.5983
0.463666 13.4212 0.450421 1.89878 0.838828 10.306 15 11.5648
0.466172 13.3921 0.447953 1.90553 0.837007 10.2682 15 11.5312
0.468678 13.3628 0.44549 1.91232 0.835175 10.2302 15 11.4974
0.471184 13.3333 0.443031 1.91914 0.833332 10.1922 15 11.4635
0.473689 13.3036 0.440575 1.92599 0.831476 10.1542 15 11.4294
0.476195 13.2738 0.438124 1.93288 0.82961 10.116 15 11.3952
0.478701 13.2437 0.435677 1.93979 0.827731 10.0778 15 11.3608
0.481207 13.2134 0.433235 1.94675 0.82584 10.0396 15 11.3263
0.483713 13.183 0.430796 1.95373 0.823938 10.0012 15 11.2916
0.486218 13.1524 0.428362 1.96075 0.822024 9.96282 15 11.2568
0.488724 13.1216 0.425931 1.9678 0.820098 9.92435 15 11.2219
0.49123 13.0906 0.423505 1.97489 0.818161 9.88582 15 11.1868
0.493736 13.0594 0.421083 1.98202 0.816211 9.84723 15 11.1516
0.496241 13.028 0.418665 1.98917 0.814249 9.80857 15 11.1162
0.498747 12.9964 0.41625 1.99637 0.812276 9.76984 15 11.0807
0.501253 12.9646 0.41384 2.0036 0.81029 9.73105 15 11.045
0.503759 12.9327 0.411434 2.01086 0.808292 9.6922 15 11.0092
0.506264 12.9005 0.409032 2.01817 0.806282 9.65329 15 10.9732
0.50877 12.8682 0.406634 2.02551 0.80426 9.61431 15 10.9371
0.511276 12.8356 0.40424 2.03289 0.802225 9.57527 15 10.9009
0.513782 12.8029 0.40185 2.0403 0.800179 9.53616 15 10.8645
0.516287 12.7699 0.399464 2.04776 0.79812 9.497 15 10.828
0.518793 12.7368 0.397081 2.05525 0.796048 9.45777 15 10.7913
0.521299 12.7034 0.394703 2.06278 0.793965 9.41848 15 10.7544
0.523805 12.6699 0.392329 2.07035 0.791868 9.37913 15 10.7175
0.526311 12.6362 0.389958 2.07796 0.78976 9.33971 15 10.6803
0.528816 12.6022 0.387592 2.08562 0.787639 9.30024 15 10.6431
0.531322 12.5681 0.385229 2.09331 0.785505 9.2607 15 10.6057
0.533828 12.5337 0.38287 2.10104 0.783358 9.2211 15 10.5681
0.536334 12.4992 0.380515 2.10882 0.781199 9.18144 15 10.5304
0.538839 12.4644 0.378164 2.11664 0.779028 9.14172 15 10.4925
0.541345 12.4295 0.375817 2.1245 0.776843 9.10194 15 10.4546
0.543851 12.3943 0.373473 2.1324 0.774646 9.0621 15 10.4164
0.546357 12.359 0.371133 2.14035 0.772436 9.0222 15 10.3781
0.548862 12.3234 0.368797 2.14834 0.770213 8.98224 15 10.3397
0.551368 12.2876 0.366465 2.15637 0.767976 8.94222 15 10.3011
0.553874 12.2516 0.364137 2.16445 0.765727 8.90213 15 10.2624
0.55638 12.2154 0.361812 2.17258 0.763465 8.86199 15 10.2235
0.558885 12.179 0.359491 2.18075 0.76119 8.82179 15 10.1845
0.561391 12.1424 0.357174 2.18897 0.758901 8.78152 15 10.1453
0.563897 12.1056 0.354861 2.19724 0.7566 8.7412 15 10.106
0.566403 12.0686 0.352551 2.20555 0.754285 8.70082 15 10.0665
0.568909 12.0313 0.350245 2.21391 0.751956 8.66038 15 10.0269
0.571414 11.9938 0.347942 2.22232 0.749615 8.61987 15 9.98711
0.57392 11.9562 0.345644 2.23078 0.74726 8.57931 15 9.94719
0.576426 11.9183 0.343349 2.23929 0.744891 8.53869 15 9.90713
0.578932 11.8801 0.341057 2.24785 0.742509 8.498 15 9.86692
0.581437 11.8418 0.338769 2.25646 0.740113 8.45726 15 9.82655
0.583943 11.8033 0.336485 2.26513 0.737703 8.41646 15 9.78604
0.586449 11.7645 0.334205 2.27384 0.73528 8.37559 15 9.74538
0.588955 11.7255 0.331928 2.28261 0.732843 8.33467 15 9.70457
0.59146 11.6863 0.329654 2.29143 0.730392 8.29369 15 9.66361
0.593966 11.6468 0.327385 2.30031 0.727927 8.25265 15 9.62249
0.596472 11.6072 0.325118 2.30924 0.725448 8.21154 15 9.58123
0.598978 11.5673 0.322856 2.31822 0.722955 8.17038 15 9.53981
0.601483 11.5272 0.320597 2.32727 0.720448 8.12915 15 9.49825
0.603989 11.4868 0.318341 2.33637 0.717927 8.08787 15 9.45653
0.606495 11.4463 0.316089 2.34552 0.715391 8.04652 15 9.41466
0.609001 11.4055 0.31384 2.35474 0.712842 8.00512 15 9.37264
0.611507 11.3644 0.311595 2.36402 0.710277 7.96365 15 9.33046
0.614012 11.3232 0.309354 2.37335 0.707699 7.92212 15 9.28813
0.616518 11.2817 0.307116 2.38275 0.705105 7.88053 15 9.24565
0.619024 11.24 0.304881 2.39221 0.702497 7.83888 15 9.20301
0.62153 11.198 0.30265 2.40173 0.699875 7.79717 15 9.16022
0.624035 11.1558 0.300422 2.41131 0.697238 7.7554 15 9.11728
0.626541 11.1134 0.298198 2.42096 0.694585 7.71356 15 9.07418
0.629047 11.0707 0.295977 2.43067 0.691918 7.67166 15 9.03092
0.631553 11.0278 0.293759 2.44045 0.689236 7.62971 15 8.98751
0.634058 10.9846 0.291545 2.45029 0.686539 7.58768 15 8.94394
0.636564 10.9412 0.289335 2.46021 0.683827 7.5456 15 8.90022
0.63907 10.8976 0.287127 2.47019 0.681099 7.50345 15 8.85634
0.641576 10.8537 0.284924 2.48024 0.678357 7.46124 15 8.8123
0.644081 10.8096 0.282723 2.49036 0.675598 7.41896 15 8.7681
0.646587 10.7652 0.280526 2.50055 0.672825 7.37663 15 8.72375
0.649093 10.7206 0.278332 2.51082 0.670035 7.33422 15 8.67923
0.651599 10.6757 0.276141 2.52116 0.66723 7.29176 15 8.63456
0.654105 10.6306 0.273954 2.53157 0.66441 7.24923 15 8.58973
0.65661 10.5852 0.27177 2.54206 0.661573 7.20663 15 8.54473
0.659116 10.5395 0.26959 2.55263 0.658721 7.16397 15 8.49958
0.661622 10.4936 0.267412 2.56327 0.655852 7.12124 15 8.45426
0.664128 10.4475 0.265238 2.57399 0.652968 7.07845 15 8.40879
0.666633 10.4011 0.263068 2.5848 0.650067 7.03559 15 8.36315
0.669139 10.3544 0.2609 2.59568 0.64715 6.99267 15 8.31734
0.671645 10.3075 0.258736 2.60665 0.644216 6.94967 15 8.27138
0.674151 10.2603 0.256575 2.6177 0.641267 6.90661 15 8.22525
0.676656 10.2128 0.254417 2.62884 0.6383 6.86348 15 8.17895
0.679162 10.1651 0.252263 2.64006 0.635317 6.82029 15 8.13249
0.681668 10.1171 0.250111 2.65137 0.632317 6.77702 15 8.08586
0.684174 10.0688 0.247963 2.66277 0.6293 6.73369 15 8.03907
0.686679 10.0202 0.245818 2.67427 0.626265 6.69028 15 7.99211
0.689185 9.97143 0.243677 2.68585 0.623214 6.64681 15 7.94498
0.691691 9.92233 0.241538 2.69753 0.620146 6.60326 15 7.89768
0.694197 9.87296 0.239403 2.7093 0.61706 6.55965 15 7.85021
0.696703 9.82331 0.23727 2.72117 0.613957 6.51596 15 7.80257
0.699208 9.77337 0.235141 2.73314 0.610836 6.4722 15 7.75477
0.701714 9.72315 0.233015 2.74521 0.607697 6.42837 15 7.70679
0.70422 9.67265 0.230892 2.75738 0.604541 6.38446 15 7.65863
0.706726 9.62186 0.228773 2.76965 0.601366 6.34048 15 7.61031
0.709231 9.57078 0.226656 2.78203 0.598174 6.29642 15 7.56181
0.711737 9.51941 0.224543 2.79452 0.594963 6.25229 15 7.51313
0.714243 9.46774 0.222432 2.80712 0.591734 6.20809 15 7.46428
0.716749 9.41578 0.220325 2.81982 0.588486 6.1638 15 7.41525
0.719254 9.36352 0.218221 2.83264 0.58522 6.11944 15 7.36605
0.72176 9.31096 0.216119 2.84558 0.581935 6.075 15 7.31667
0.724266 9.2581 0.214021 2.85863 0.578631 6.03049 15 7.26711
0.726772 9.20493 0.211926 2.8718 0.575308 5.98589 15 7.21736
0.729277 9.15145 0.209834 2.88509 0.571966 5.94121 15 7.16744
0.731783 9.09767 0.207745 2.89851 0.568604 5.89646 15 7.11734
0.734289 9.04357 0.205659 2.91205 0.565223 5.85162 15 7.06705
0.736795 8.98916 0.203576 2.92572 0.561823 5.80669 15 7.01658
0.739301 8.93443 0.201496 2.93952 0.558402 5.76169 15 6.96592
0.741806 8.87938 0.199419 2.95345 0.554962 5.7166 15 6.91507
0.744312 8.82401 0.197345 2.96752 0.551501 5.67142 15 6.86404
0.746818 8.76832 0.195274 2.98173 0.54802 5.62616 15 6.81282
0.749324 8.7123 0.193206 2.99608 0.544519 5.58081 15 6.76141
0.751829 8.65594 0.191141 3.01057 0.540996 5.53537 15 6.70981
0.754335 8.59926 0.189079 3.02521 0.537454 5.48985 15 6.65802
0.756841 8.54223 0.18702 3.04001 0.53389 5.44423 15 6.60604
0.759347 8.48487 0.184963 3.05495 0.530304 5.39852 15 6.55386
0.761852 8.42717 0.18291 3.07005 0.526698 5.35273 15 6.50148
0.764358 8.36912 0.180859 3.08531 0.52307 5.30683 15 6.44891
0.766864 8.31072 0.178812 3.10073 0.51942 5.26084 15 6.39614
0.76937 8.25197 0.176767 3.11632 0.515748 5.21476 15 6.34317
0.771875 8.19286 0.174726 3.13208 0.512054 5.16858 15 6.28999
0.774381 8.1334 0.172687 3.14802 0.508337 5.1223 15 6.23662
0.776887 8.07357 0.170651 3.16413 0.504598 5.07593 15 6.18304
0.779393 8.01338 0.168618 3.18043 0.500836 5.02945 15 6.12925
0.781898 7.95282 0.166588 3.19691 0.497051 4.98287 15 6.07526
0.784404 7.89188 0.16456 3.21358 0.493243 4.93618 15 6.02106
0.78691 7.83057 0.162536 3.23044 0.489411 4.88939 15 5.96665
0.789416 7.76888 0.160514 3.24751 0.485555 4.8425 15 5.91202
0.791922 7.70681 0.158495 3.26478 0.481675 4.7955 15 5.85718
0.794427 7.64434 0.156479 3.28226 0.477771 4.74838 15 5.80213
0.796933 7.58148 0.154466 3.29995 0.473843 4.70116 15 5.74685
0.799439 7.51823 0.152455 3.31786 0.469889 4.65383 15 5.69136
0.801945 7.45457 0.150448 3.336 0.465911 4.60638 15 5.63565
0.80445 7.39051 0.148443 3.35437 0.461907 4.55881 15 5.57971
0.806956 7.32603 0.146441 3.37298 0.457877 4.51113 15 5.52355
0.809462 7.26115 0.144442 3.39183 0.453822 4.46332 15 5.46716
0.811968 7.19584 0.142445 3.41093 0.44974 4.4154 15 5.41054
0.814473 7.1301 0.140451 3.43028 0.445631 4.36735 15 5.35368
0.816979 7.06394 0.13846 3.4499 0.441496 4.31917 15 5.2966
0.819485 6.99733 0.136472 3.46979 0.437333 4.27087 15 5.23927
0.821991 6.93029 0.134487 3.48995 0.433143 4.22244 15 5.18171
0.824496 6.8628 0.132504 3.51041 0.428925 4.17388 15 5.1239
0.827002 6.79486 0.130524 3.53115 0.424679 4.12518 15 5.06585
0.829508 6.72646 0.128546 3.5522 0.420404 4.07634 15 5.00756
0.832014 6.65759 0.126572 3.57356 0.4161 4.02737 15 4.94901
0.83452 6.58826 0.1246 3.59525 0.411766 3.97826 15 4.89021
0.837025 6.51844 0.12263 3.61726 0.407403 3.929 15 4.83116
0.839531 6.44815 0.120664 3.63961 0.403009 3.87959 15 4.77184
0.842037 6.37736 0.1187 3.66232 0.398585 3.83003 15 4.71227
0.844543 6.30607 0.116739 3.68539 0.394129 3.78033 15 4.65243
0.847048 6.23428 0.11478 3.70883 0.389642 3.73046 15 4.59232
0.849554 6.16197 0.112824 3.73266 0.385123 3.68044 15 4.53194
0.85206 6.08914 0.110871 3.75689 0.380572 3.63026 15 4.47129
0.854566 6.01579 0.10892 3.78154 0.375987 3.57991 15 4.41036
0.857071 5.9419 0.106972 3.80661 0.371369 3.52939 15 4.34914
0.859577 5.86746 0.105027 3.83213 0.366716 3.4787 15 4.28764
0.862083 5.79246 0.103084 3.85811 0.362029 3.42783 15 4.22584
0.864589 5.7169 0.101144 3.88456 0.357307 3.37678 15 4.16375
0.867094 5.64077 0.0992066 3.91151 0.352548 3.32555 15 4.10137
0.8696 5.56406 0.0972717 3.93896 0.347753 3.27414 15 4.03867
0.872106 5.48674 0.0953394 3.96696 0.342921 3.22253 15 3.97567
0.874612 5.40883 0.0934096 3.9955 0.338052 3.17072 15 3.91236
0.877118 5.33029 0.0914824 4.02463 0.333143 3.11871 15 3.84872
0.879623 5.25113 0.0895578 4.05435 0.328196 3.06649 15 3.78476
0.882129 5.17133 0.0876358 4.0847 0.323208 3.01407 15 3.72047
0.884635 5.09087 0.0857163 4.1157 0.31818 2.96142 15 3.65585
0.887141 5.00975 0.0837994 4.14738 0.31311 2.90856 15 3.59088
0.889646 4.92795 0.081885 4.17977 0.307997 2.85546 15 3.52557
0.892152 4.84545 0.0799732 4.21291 0.302841 2.80213 15 3.4599
0.894658 4.76224 0.0780638 4.24682 0.29764 2.74856 15 3.39386
0.897164 4.67831 0.0761571 4.28156 0.292394 2.69474 15 3.32746
0.899669 4.59363 0.0742528 4.31714 0.287102 2.64066 15 3.26068
0.902175 4.50819 0.072351 4.35363 0.281762 2.58632 15 3.19352
0.904681 4.42198 0.0704517 4.39107 0.276373 2.53171 15 3.12596
0.907187 4.33496 0.068555 4.4295 0.270935 2.47683 15 3.05799
0.909692 4.24713 0.0666607 4.46899 0.265445 2.42165 15 2.98962
0.912198 4.15845 0.0647689 4.50958 0.259903 2.36618 15 2.92082
0.914704 4.06891 0.0628796 4.55136 0.254307 2.3104 15 2.85159
0.91721 3.97849 0.0609928 4.59437 0.248655 2.2543 15 2.78191
0.919716 3.88715 0.0591084 4.63871 0.242947 2.19787 15 2.71178
0.922221 3.79487 0.0572264 4.68446 0.237179 2.1411 15 2.64118
0.924727 3.70162 0.055347 4.7317 0.231351 2.08398 15 2.5701
0.927233 3.60737 0.05347 4.78055 0.225461 2.02649 15 2.49852
0.929739 3.51209 0.0515954 4.8311 0.219505 1.96862 15 2.42642
0.932244 3.41573 0.0497232 4.88349 0.213483 1.91035 15 2.3538
0.93475 3.31827 0.0478535 4.93786 0.207392 1.85166 15 2.28063
0.937256 3.21966 0.0459862 4.99435 0.201229 1.79255 15 2.2069
0.939762 3.11986 0.0441213 5.05315 0.194991 1.73298 15 2.13258
0.942267 3.01882 0.0422588 5.11445 0.188676 1.67294 15 2.05764
0.944773 2.91649 0.0403987 5.17847 0.18228 1.6124 15 1.98208
0.947279 2.8128 0.038541 5.24546 0.1758 1.55134 15 1.90586
0.949785 2.7077 0.0366857 5.31571 0.169232 1.48973 15 1.82894
0.95229 2.60113 0.0348328 5.38956 0.16257 1.42753 15 1.75131
0.954796 2.49299 0.0329823 5.46739 0.155812 1.36473 15 1.67291
0.957302 2.38322 0.0311341 5.54967 0.148951 1.30127 15 1.59373
0.959808 2.27171 0.0292883 5.63692 0.141982 1.23711 15 1.5137
0.962314 2.15835 0.0274449 5.72979 0.134897 1.17222 15 1.43278
0.964819 2.04304 0.0256038 5.82905 0.12769 1.10652 15 1.35092
0.967325 1.92563 0.023765 5.93565 0.120352 1.03997 15 1.26804
0.969831 1.80596 0.0219286 6.05076 0.112872 0.972479 15 1.18408
0.972337 1.68385 0.0200945 6.17586 0.10524 0.903976 15 1.09895
0.974842 1.55908 0.0182628 6.31284 0.0974423 0.834358 15 1.01255
0.977348 1.43138 0.0164334 6.4642 0.0894615 0.763504 15 0.924748
0.979854 1.30045 0.0146063 6.63333 0.0812781 0.691268 15 0.835403
0.98236 1.16587 0.0127815 6.82495 0.072867 0.617465 15 0.744323
0.984865 1.02713 0.010959 7.04598 0.0641959 0.541858 15 0.651268
0.987371 0.883551 0.00913879 7.30711 0.0552219 0.464129 15 0.555915
0.989877 0.734154 0.0073209 7.62619 0.0458846 0.383831 15 0.457812
0.992383 0.577487 0.00550529 8.03648 0.0360929 0.300288 15 0.356275
0.994888 0.41109 0.00369196 8.61201 0.0256931 0.212357 15 0.250151
0.997394 0.229849 0.00188092 9.58406 0.0143656 0.117653 15 0.137043
0.9999 0.0125845 7.21377e-05 14.2877 0.000786529 0.00627427 15 0.00702397


==> data/spikefin_m1p30_n4.dat <==
t lev
0.06250000 1.60754767
0.12500000 1.64553992
0.18750000 1.64775121
0.25000000 1.62084849
0.31250000 1.57713052
0.37500000 1.52751053
0.43750000 1.47889448
0.50000000 1.43461672
0.56250000 1.39574017
0.62500000 1.36215982
0.68750000 1.33329030
0.75000000 1.30842459
0.81250000 1.28689353
0.87500000 1.26812166
0.93750000 1.25163530
1.00000000 1.23705193


==> data/spikefin_m1p30_n5.dat <==
t lev
0.03125000 2.25567134
0.06250000 2.35974795
0.09375000 2.39021305
0.12500000 2.35554733
0.15625000 2.27877810
0.18750000 2.18281383
0.21875000 2.08362564
0.25000000 1.98999008
0.28125000 1.90563038
0.31250000 1.83137815
0.34375000 1.76666541
0.37500000 1.71038422
0.40625000 1.66132161
0.43750000 1.61835097
0.46875000 1.58049818
0.50000000 1.54694936
0.53125000 1.51703515
0.56250000 1.49020806
0.59375000 1.46602008
0.62500000 1.44410323
0.65625000 1.42415355
0.68750000 1.40591833
0.71875000 1.38918603
0.75000000 1.37377839
0.78125000 1.35954416
0.81250000 1.34635426
0.84375000 1.33409785
0.87500000 1.32267921
0.90625000 1.31201530
0.93750000 1.30203368
0.96875000 1.29267091
1.00000000 1.28387115


==> data/spikefin_m1p30_n6.dat <==
t lev
0.01562500 3.55184820
0.03125000 3.78809625
0.04687500 3.87507480
0.06250000 3.82488988
0.07812500 3.68202451
0.09375000 3.49337713
0.10937500 3.29304918
0.12500000 3.10070174
0.14062500 2.92537884
0.15625000 2.76978546
0.17187500 2.63338850
0.18750000 2.51427827
0.20312500 2.41015419
0.21875000 2.31878746
0.23437500 2.23820311
0.25000000 2.16672452
0.26562500 2.10295763
0.28125000 2.04575346
0.29687500 1.99416679
0.31250000 1.94741839
0.32812500 1.90486296
0.34375000 1.86596310
0.35937500 1.83026846
0.37500000 1.79739919
0.39062500 1.76703295
0.40625000 1.73889446
0.42187500 1.71274733
0.43750000 1.68838744
0.45312500 1.66563762
0.46875000 1.64434335
0.48437500 1.62436929
0.50000000 1.60559634
0.51562500 1.58791934
0.53125000 1.57124502
0.54687500 1.55549045
0.56250000 1.54058155
0.57812500 1.52645202
0.59375000 1.51304230
0.60937500 1.50029875
0.62500000 1.48817294
0.64062500 1.47662101
0.65625000 1.46560316
0.67187500 1.45508319
0.68750000 1.44502810
0.70312500 1.43540774
0.71875000 1.42619451
0.73437500 1.41736311
0.75000000 1.40889028
0.76562500 1.40075461
0.78125000 1.39293638
0.79687500 1.38541736
0.81250000 1.37818070
0.82812500 1.37121078
0.84375000 1.36449313
0.85937500 1.35801428
0.87500000 1.35176174
0.89062500 1.34572384
0.90625000 1.33988973
0.92187500 1.33424925
0.93750000 1.32879292
0.95312500 1.32351186
0.96875000 1.31839778
0.98437500 1.31344286
1.00000000 1.30863980


==> data/spikefin_m1p30_n8.dat <==
t lev
0.00390625 11.32890938
0.00781250 12.35818606
0.01171875 12.78424535
0.01562500 12.64094521
0.01953125 12.10150295
0.02343750 11.35675695
0.02734375 10.54959042
0.03125000 9.76497172
0.03515625 9.04386964
0.03906250 8.40022936
0.04296875 7.83372702
0.04687500 7.33764256
0.05078125 6.90314969
0.05468750 6.52140640
0.05859375 6.18443269
0.06250000 5.88537549
0.06640625 5.61849250
0.07031250 5.37902582
0.07421875 5.16304704
0.07812500 4.96730933
0.08203125 4.78911943
0.08593750 4.62623176
0.08984375 4.47676300
0.09375000 4.33912403
0.09765625 4.21196566
0.10156250 4.09413564
0.10546875 3.98464425
0.10937500 3.88263683
0.11328125 3.78737153
0.11718750 3.69820138
0.12109375 3.61455957
0.12500000 3.53594747
0.12890625 3.46192464
0.13281250 3.39210061
0.13671875 3.32612799
0.14062500 3.26369667
0.14453125 3.20452896
0.14843750 3.14837547
0.15234375 3.09501160
0.15625000 3.04423450
0.16015625 2.99586054
0.16406250 2.94972306
0.16796875 2.90567047
0.17187500 2.86356457
0.17578125 2.82327911
0.17968750 2.78469853
0.18359375 2.74771685
0.18750000 2.71223669
0.19140625 2.67816842
0.19531250 2.64542941
0.19921875 2.61394335
0.20312500 2.58363967
0.20703125 2.55445299
0.21093750 2.52632267
0.21484375 2.49919238
0.21875000 2.47300972
0.22265625 2.44772591
0.22656250 2.42329542
0.23046875 2.39967578
0.23437500 2.37682728
0.23828125 2.35471277
0.24218750 2.33329743
0.24609375 2.31254862
0.25000000 2.29243570
0.25390625 2.27292988
0.25781250 2.25400409
0.26171875 2.23563282
0.26562500 2.21779206
0.26953125 2.20045916
0.27343750 2.18361274
0.27734375 2.16723259
0.28125000 2.15129963
0.28515625 2.13579579
0.28906250 2.12070396
0.29296875 2.10600793
0.29687500 2.09169234
0.30078125 2.07774261
0.30468750 2.06414487
0.30859375 2.05088599
0.31250000 2.03795344
0.31640625 2.02533532
0.32031250 2.01302031
0.32421875 2.00099761
0.32812500 1.98925694
0.33203125 1.97778849
0.33593750 1.96658290
0.33984375 1.95563123
0.34375000 1.94492496
0.34765625 1.93445592
0.35156250 1.92421632
0.35546875 1.91419869
0.35937500 1.90439589
0.36328125 1.89480109
0.36718750 1.88540774
0.37109375 1.87620956
0.37500000 1.86720053
0.37890625 1.85837486
0.38281250 1.84972703
0.38671875 1.84125171
0.39062500 1.83294379
0.39453125 1.82479836
0.39843750 1.81681069
0.40234375 1.80897625
0.40625000 1.80129067
0.41015625 1.79374975
0.41406250 1.78634944
0.41796875 1.77908585
0.42187500 1.77195521
0.42578125 1.76495392
0.42968750 1.75807849
0.43359375 1.75132555
0.43750000 1.74469185
0.44140625 1.73817427
0.44531250 1.73176979
0.44921875 1.72547548
0.45312500 1.71928853
0.45703125 1.71320622
0.46093750 1.70722590
0.46484375 1.70134505
0.46875000 1.69556118
0.47265625 1.68987194
0.47656250 1.68427501
0.48046875 1.67876817
0.48437500 1.67334925
0.48828125 1.66801617
0.49218750 1.66276690
0.49609375 1.65759949
0.50000000 1.65251204
0.50390625 1.64750269
0.50781250 1.64256968
0.51171875 1.63771126
0.51562500 1.63292575
0.51953125 1.62821154
0.52343750 1.62356703
0.52734375 1.61899069
0.53125000 1.61448104
0.53515625 1.61003662
0.53906250 1.60565603
0.54296875 1.60133790
0.54687500 1.59708091
0.55078125 1.59288377
0.55468750 1.58874523
0.55859375 1.58466406
0.56250000 1.58063908
0.56640625 1.57666914
0.57031250 1.57275312
0.57421875 1.56888993
0.57812500 1.56507850
0.58203125 1.56131780
0.58593750 1.55760683
0.58984375 1.55394461
0.59375000 1.55033017
0.59765625 1.54676260
0.60156250 1.54324098
0.60546875 1.53976444
0.60937500 1.53633211
0.61328125 1.53294316
0.61718750 1.52959677
0.62109375 1.52629214
0.62500000 1.52302849
0.62890625 1.51980507
0.63281250 1.51662114
0.63671875 1.51347598
0.64062500 1.51036888
0.64453125 1.50729916
0.64843750 1.50426615
0.65234375 1.50126918
0.65625000 1.49830763
0.66015625 1.49538087
0.66406250 1.49248828
0.66796875 1.48962929
0.67187500 1.48680329
0.67578125 1.48400973
0.67968750 1.48124804
0.68359375 1.47851770
0.68750000 1.47581816
0.69140625 1.47314891
0.69531250 1.47050943
0.69921875 1.46789925
0.70312500 1.46531786
0.70703125 1.46276481
0.71093750 1.46023961
0.71484375 1.45774182
0.71875000 1.45527100
0.72265625 1.45282671
0.72656250 1.45040853
0.73046875 1.44801603
0.73437500 1.44564882
0.73828125 1.44330650
0.74218750 1.44098866
0.74609375 1.43869494
0.75000000 1.43642495
0.75390625 1.43417834
0.75781250 1.43195474
0.76171875 1.42975380
0.76562500 1.42757517
0.76953125 1.42541852
0.77343750 1.42328352
0.77734375 1.42116984
0.78125000 1.41907716
0.78515625 1.41700518
0.78906250 1.41495358
0.79296875 1.41292207
0.79687500 1.41091036
0.80078125 1.40891816
0.80468750 1.40694517
0.80859375 1.40499114
0.81250000 1.40305578
0.81640625 1.40113883
0.82031250 1.39924003
0.82421875 1.39735912
0.82812500 1.39549585
0.83203125 1.39364997
0.83593750 1.39182125
0.83984375 1.39000943
0.84375000 1.38821430
0.84765625 1.38643561
0.85156250 1.38467315
0.85546875 1.38292669
0.85937500 1.38119602
0.86328125 1.37948092
0.86718750 1.37778119
0.87109375 1.37609661
0.87500000 1.37442699
0.87890625 1.37277213
0.88281250 1.37113183
0.88671875 1.36950591
0.89062500 1.36789417
0.89453125 1.36629643
0.89843750 1.36471251
0.90234375 1.36314222
0.90625000 1.36158540
0.91015625 1.36004187
0.91406250 1.35851147
0.91796875 1.35699402
0.92187500 1.35548936
0.92578125 1.35399733
0.92968750 1.35251777
0.93359375 1.35105053
0.93750000 1.34959545
0.94140625 1.34815239
0.94531250 1.34672119
0.94921875 1.34530171
0.95312500 1.34389380
0.95703125 1.34249733
0.96093750 1.34111215
0.96484375 1.33973813
0.96875000 1.33837514
0.97265625 1.33702304
0.97656250 1.33568170
0.98046875 1.33435100
0.98437500 1.33303081
0.98828125 1.33172100
0.99218750 1.33042145
0.99609375 1.32913205
1.00000000 1.32785267


==> data/spikefin_m2p80_n4.dat <==
t lev
0.06250000 5.71484064
0.12500000 4.94848015
0.18750000 4.27700622
0.25000000 3.75513404
0.31250000 3.36143847
0.37500000 3.06165037
0.43750000 2.82815960
0.50000000 2.64185563
0.56250000 2.48993323
0.62500000 2.36372636
0.68750000 2.25722677
0.75000000 2.16615545
0.81250000 2.08738686
0.87500000 2.01858590
0.93750000 1.95797317
1.00000000 1.90416903


==> data/spikefin_m2p80_n5.dat <==
t lev
0.03125000 10.74400399
0.06250000 9.24792407
0.09375000 7.88728028
0.12500000 6.80760190
0.15625000 5.98395305
0.18750000 5.35331912
0.21875000 4.86094678
0.25000000 4.46768605
0.28125000 4.14687699
0.31250000 3.88033343
0.34375000 3.65539993
0.37500000 3.46304873
0.40625000 3.29668117
0.43750000 3.15136604
0.46875000 3.02334530
0.50000000 2.90970499
0.53125000 2.80815098
0.56250000 2.71685245
0.59375000 2.63433059
0.62500000 2.55937787
0.65625000 2.49099856
0.68750000 2.42836425
0.71875000 2.37078011
0.75000000 2.31765902
0.78125000 2.26850148
0.81250000 2.22287984
0.84375000 2.18042584
0.87500000 2.14082064
0.90625000 2.10378681
0.93750000 2.06908179
0.96875000 2.03649262
1.00000000 2.00583153


==> data/spikefin_m2p80_n6.dat <==
t lev
0.01562500 20.80233068
0.03125000 17.84681192
0.04687500 15.10782840
0.06250000 12.91253764
0.07812500 11.22898221
0.09375000 9.93665660
0.10937500 8.92652114
0.12500000 8.11934689
0.14062500 7.46076450
0.15625000 6.91354756
0.17187500 6.45174625
0.18750000 6.05683531
0.20312500 5.71526979
0.21875000 5.41692633
0.23437500 5.15408955
0.25000000 4.92077693
0.26562500 4.71227843
0.28125000 4.52483525
0.29687500 4.35541128
0.31250000 4.20152736
0.32812500 4.06113917
0.34375000 3.93254592
0.35937500 3.81432108
0.37500000 3.70525925
0.39062500 3.60433489
0.40625000 3.51067002
0.42187500 3.42350856
0.43750000 3.34219593
0.45312500 3.26616250
0.46875000 3.19491033
0.48437500 3.12800217
0.50000000 3.06505250
0.51562500 3.00572013
0.53125000 2.94970197
0.54687500 2.89672788
0.56250000 2.84655629
0.57812500 2.79897054
0.59375000 2.75377575
0.60937500 2.71079613
0.62500000 2.66987271
0.64062500 2.63086139
0.65625000 2.59363121
0.67187500 2.55806291
0.68750000 2.52404765
0.70312500 2.49148588
0.71875000 2.46028639
0.73437500 2.43036545
0.75000000 2.40164603
0.76562500 2.37405719
0.78125000 2.34753346
0.79687500 2.32201432
0.81250000 2.29744376
0.82812500 2.27376987
0.84375000 2.25094442
0.85937500 2.22892262
0.87500000 2.20766276
0.89062500 2.18712596
0.90625000 2.16727595
0.92187500 2.14807886
0.93750000 2.12950298
0.95312500 2.11151864
0.96875000 2.09409804
0.98437500 2.07721506
1.00000000 2.06084521


==> data/spikefin_m2p80_n8.dat <==
t lev
0.00390625 81.15229085
0.00781250 69.44013901
0.01171875 58.43111715
0.01562500 49.54215203
0.01953125 42.69915718
0.02343750 37.43668148
0.02734375 33.31996729
0.03125000 30.02931190
0.03515625 27.34408958
0.03906250 25.11283239
0.04296875 23.22982419
0.04687500 21.61955474
0.05078125 20.22680152
0.05468750 19.01028808
0.05859375 17.93855503
0.06250000 16.98720854
0.06640625 16.13704311
0.07031250 15.37273206
0.07421875 14.68189543
0.07812500 14.05442429
0.08203125 13.48198284
0.08593750 12.95763598
0.08984375 12.47556693
0.09375000 12.03086060
0.09765625 11.61933534
0.10156250 11.23741108
0.10546875 10.88200490
0.10937500 10.55044763
0.11328125 10.24041668
0.11718750 9.94988158
0.12109375 9.67705943
0.12500000 9.42037830
0.12890625 9.17844692
0.13281250 8.95002944
0.13671875 8.73402432
0.14062500 8.52944659
0.14453125 8.33541279
0.14843750 8.15112826
0.15234375 7.97587621
0.15625000 7.80900846
0.16015625 7.64993740
0.16406250 7.49812905
0.16796875 7.35309713
0.17187500 7.21439782
0.17578125 7.08162521
0.17968750 6.95440739
0.18359375 6.83240290
0.18750000 6.71529771
0.19140625 6.60280252
0.19531250 6.49465037
0.19921875 6.39059452
0.20312500 6.29040658
0.20703125 6.19387480
0.21093750 6.10080265
0.21484375 6.01100741
0.21875000 5.92431900
0.22265625 5.84057895
0.22656250 5.75963934
0.23046875 5.68136200
0.23437500 5.60561771
0.23828125 5.53228548
0.24218750 5.46125189
0.24609375 5.39241053
0.25000000 5.32566146
0.25390625 5.26091072
0.25781250 5.19806990
0.26171875 5.13705572
0.26562500 5.07778967
0.26953125 5.02019769
0.27343750 4.96420984
0.27734375 4.90976001
0.28125000 4.85678569
0.28515625 4.80522771
0.28906250 4.75503001
0.29296875 4.70613946
0.29687500 4.65850566
0.30078125 4.61208076
0.30468750 4.56681932
0.30859375 4.52267815
0.31250000 4.47961616
0.31640625 4.43759426
0.32031250 4.39657521
0.32421875 4.35652353
0.32812500 4.31740541
0.33203125 4.27918858
0.33593750 4.24184224
0.33984375 4.20533699
0.34375000 4.16964473
0.34765625 4.13473860
0.35156250 4.10059291
0.35546875 4.06718309
0.35937500 4.03448559
0.36328125 4.00247787
0.36718750 3.97113834
0.37109375 3.94044629
0.37500000 3.91038186
0.37890625 3.88092599
0.38281250 3.85206039
0.38671875 3.82376750
0.39062500 3.79603043
0.39453125 3.76883296
0.39843750 3.74215951
0.40234375 3.71599507
0.40625000 3.69032521
0.41015625 3.66513603
0.41406250 3.64041417
0.41796875 3.61614673
0.42187500 3.59232130
0.42578125 3.56892592
0.42968750 3.54594904
0.43359375 3.52337954
0.43750000 3.50120666
0.44140625 3.47942006
0.44531250 3.45800973
0.44921875 3.43696599
0.45312500 3.41627952
0.45703125 3.39594129
0.46093750 3.37594259
0.46484375 3.35627498
0.46875000 3.33693030
0.47265625 3.31790067
0.47656250 3.29917845
0.48046875 3.28075626
0.48437500 3.26262694
0.48828125 3.24478355
0.49218750 3.22721940
0.49609375 3.20992797
0.50000000 3.19290296
0.50390625 3.17613827
0.50781250 3.15962796
0.51171875 3.14336629
0.51562500 3.12734769
0.51953125 3.11156674
0.52343750 3.09601820
0.52734375 3.08069697
0.53125000 3.06559810
0.53515625 3.05071679
0.53906250 3.03604836
0.54296875 3.02158828
0.54687500 3.00733215
0.55078125 2.99327568
0.55468750 2.97941470
0.55859375 2.96574516
0.56250000 2.95226313
0.56640625 2.93896477
0.57031250 2.92584636
0.57421875 2.91290426
0.57812500 2.90013495
0.58203125 2.88753499
0.58593750 2.87510103
0.58984375 2.86282981
0.59375000 2.85071817
0.59765625 2.83876299
0.60156250 2.82696129
0.60546875 2.81531011
0.60937500 2.80380659
0.61328125 2.79244795
0.61718750 2.78123147
0.62109375 2.77015449
0.62500000 2.75921443
0.62890625 2.74840877
0.63281250 2.73773503
0.63671875 2.72719083
0.64062500 2.71677382
0.64453125 2.70648171
0.64843750 2.69631227
0.65234375 2.68626331
0.65625000 2.67633271
0.66015625 2.66651839
0.66406250 2.65681833
0.66796875 2.64723053
0.67187500 2.63775305
0.67578125 2.62838401
0.67968750 2.61912156
0.68359375 2.60996388
0.68750000 2.60090921
0.69140625 2.59195582
0.69531250 2.58310202
0.69921875 2.57434616
0.70312500 2.56568662
0.70703125 2.55712182
0.71093750 2.54865022
0.71484375 2.54027029
0.71875000 2.53198057
0.72265625 2.52377960
0.72656250 2.51566597
0.73046875 2.50763828
0.73437500 2.49969518
0.73828125 2.49183535
0.74218750 2.48405746
0.74609375 2.47636026
0.75000000 2.46874249
0.75390625 2.46120293
0.75781250 2.45374039
0.76171875 2.44635367
0.76562500 2.43904165
0.76953125 2.43180319
0.77343750 2.42463718
0.77734375 2.41754254
0.78125000 2.41051822
0.78515625 2.40356316
0.78906250 2.39667636
0.79296875 2.38985681
0.79687500 2.38310354
0.80078125 2.37641557
0.80468750 2.36979197
0.80859375 2.36323182
0.81250000 2.35673420
0.81640625 2.35029823
0.82031250 2.34392303
0.82421875 2.33760774
0.82812500 2.33135153
0.83203125 2.32515357
0.83593750 2.31901305
0.83984375 2.31292918
0.84375000 2.30690117
0.84765625 2.30092826
0.85156250 2.29500970
0.85546875 2.28914475
0.85937500 2.28333268
0.86328125 2.27757279
0.86718750 2.27186436
0.87109375 2.26620672
0.87500000 2.26059920
0.87890625 2.25504112
0.88281250 2.24953183
0.88671875 2.24407071
0.89062500 2.23865711
0.89453125 2.23329043
0.89843750 2.22797004
0.90234375 2.22269537
0.90625000 2.21746581
0.91015625 2.21228080
0.91406250 2.20713976
0.91796875 2.20204215
0.92187500 2.19698741
0.92578125 2.19197500
0.92968750 2.18700439
0.93359375 2.18207507
0.93750000 2.17718652
0.94140625 2.17233824
0.94531250 2.16752973
0.94921875 2.16276050
0.95312500 2.15803008
0.95703125 2.15333799
0.96093750 2.14868377
0.96484375 2.14406696
0.96875000 2.13948712
0.97265625 2.13494380
0.97656250 2.13043656
0.98046875 2.12596498
0.98437500 2.12152864
0.98828125 2.11712712
0.99218750 2.11276001
0.99609375 2.10842692
1.00000000 2.10412743


==> data/spikeflow_eps.dat <==
x e2 e4 e8 e12 sharp
0.015625 0.345542 0.413947 0.456928 0.472918 0.507812
0.03125 0.327188 0.397808 0.445349 0.463718 0.505208
0.046875 0.308222 0.381295 0.433581 0.454507 0.503348
0.0625 0.289593 0.364941 0.421855 0.445385 0.502083
0.078125 0.27194 0.349147 0.410363 0.43645 0.50126
0.09375 0.255614 0.334171 0.399236 0.427748 0.500744
0.109375 0.240743 0.320142 0.388553 0.419329 0.500431
0.125 0.22731 0.307093 0.37835 0.411203 0.500245
0.140625 0.215218 0.294998 0.368633 0.40337 0.500138
0.15625 0.204338 0.283802 0.359392 0.395828 0.500076
0.171875 0.19453 0.273432 0.350604 0.388569 0.500042
0.1875 0.185663 0.263815 0.342246 0.381577 0.500023
0.203125 0.177618 0.254879 0.334289 0.374842 0.500012
0.21875 0.170293 0.246558 0.326708 0.368345 0.500007
0.234375 0.163597 0.238795 0.319478 0.362082 0.500004
0.25 0.157454 0.231534 0.312576 0.356037 0.500002
0.265625 0.151801 0.224731 0.30598 0.350199 0.500001
0.28125 0.14658 0.218342 0.299671 0.344557 0.500001
0.296875 0.141744 0.212333 0.29363 0.339103 0.5
0.3125 0.137253 0.206669 0.28784 0.333826 0.5
0.328125 0.13307 0.201322 0.282287 0.328719 0.5
0.34375 0.129166 0.196267 0.276956 0.323774 0.5
0.359375 0.125513 0.191479 0.271834 0.318982 0.5
0.375 0.122087 0.186938 0.266908 0.314336 0.5
0.390625 0.118869 0.182626 0.262169 0.309831 0.5
0.40625 0.115839 0.178526 0.257604 0.30546 0.5
0.421875 0.112982 0.174623 0.253206 0.301217 0.5
0.4375 0.110284 0.170902 0.248965 0.297096 0.5
0.453125 0.107731 0.167351 0.244873 0.293093 0.5
0.46875 0.105312 0.163959 0.240921 0.289201 0.5
0.484375 0.103017 0.160715 0.237104 0.285418 0.5
0.5 0.100837 0.15761 0.233414 0.281738 0.5
0.515625 0.0987625 0.154636 0.229845 0.278156 0.5
0.53125 0.0967867 0.151783 0.22639 0.27467 0.5
0.546875 0.0949027 0.149045 0.223046 0.271275 0.5
0.5625 0.0931042 0.146415 0.219806 0.267968 0.5
0.578125 0.0913855 0.143887 0.216666 0.264746 0.5
0.59375 0.0897413 0.141454 0.21362 0.261604 0.5
0.609375 0.0881671 0.139112 0.210666 0.258541 0.5
0.625 0.0866583 0.136856 0.207798 0.255554 0.5
0.640625 0.0852109 0.134681 0.205014 0.252639 0.5
0.65625 0.0838214 0.132582 0.202309 0.249793 0.5
0.671875 0.0824863 0.130556 0.199681 0.247016 0.5
0.6875 0.0812025 0.128599 0.197125 0.244303 0.5
0.703125 0.079967 0.126708 0.194639 0.241654 0.5
0.71875 0.0787772 0.124879 0.192221 0.239065 0.5
0.734375 0.0776307 0.123109 0.189867 0.236535 0.5
0.75 0.076525 0.121396 0.187574 0.234061 0.5
0.765625 0.0754581 0.119736 0.185342 0.231642 0.5
0.78125 0.0744279 0.118128 0.183167 0.229276 0.5
0.796875 0.0734325 0.116568 0.181046 0.226962 0.5
0.8125 0.0724704 0.115055 0.178979 0.224697 0.5
0.828125 0.0715397 0.113587 0.176963 0.22248 0.5
0.84375 0.070639 0.112162 0.174996 0.220309 0.5
0.859375 0.0697668 0.110778 0.173076 0.218184 0.5
0.875 0.0689219 0.109432 0.171202 0.216102 0.5
0.890625 0.068103 0.108125 0.169372 0.214063 0.5
0.90625 0.0673088 0.106853 0.167585 0.212065 0.5
0.921875 0.0665383 0.105615 0.165838 0.210106 0.5
0.9375 0.0657905 0.104411 0.164132 0.208186 0.5
0.953125 0.0650643 0.103239 0.162463 0.206304 0.5
0.96875 0.0643588 0.102097 0.160832 0.204459 0.5
0.984375 0.0636732 0.100985 0.159237 0.202648 0.5
1 0.0630066 0.0999003 0.157676 0.200872 0.5


==> data/spikeflow_sharp_n10.dat <==
x lev
0.000976562 0.500488
0.0078125 0.500015
0.0146484 0.5
0.0214844 0.5
0.0283203 0.5
0.0351562 0.5
0.0419922 0.5
0.0488281 0.5
0.0556641 0.5
0.0625 0.5
0.0693359 0.5
0.0761719 0.5
0.0830078 0.5
0.0898438 0.5
0.0966797 0.5
0.103516 0.5
0.110352 0.5
0.117188 0.5
0.124023 0.5
0.130859 0.5
0.137695 0.5
0.144531 0.5
0.151367 0.5
0.158203 0.5
0.165039 0.5
0.171875 0.5
0.178711 0.5
0.185547 0.5
0.192383 0.5
0.199219 0.5
0.206055 0.5
0.212891 0.5
0.219727 0.5
0.226562 0.5
0.233398 0.5
0.240234 0.5
0.24707 0.5
0.253906 0.5
0.260742 0.5
0.267578 0.5
0.274414 0.5
0.28125 0.5
0.288086 0.5
0.294922 0.5
0.301758 0.5
0.308594 0.5
0.31543 0.5
0.322266 0.5
0.329102 0.5
0.335938 0.5
0.342773 0.5
0.349609 0.5
0.356445 0.5
0.363281 0.5
0.370117 0.5
0.376953 0.5
0.383789 0.5
0.390625 0.5
0.397461 0.5
0.404297 0.5
0.411133 0.5
0.417969 0.5
0.424805 0.5
0.431641 0.5
0.438477 0.5
0.445312 0.5
0.452148 0.5
0.458984 0.5
0.46582 0.5
0.472656 0.5
0.479492 0.5
0.486328 0.5
0.493164 0.5
0.5 0.5
0.506836 0.5
0.513672 0.5
0.520508 0.5
0.527344 0.5
0.53418 0.5
0.541016 0.5
0.547852 0.5
0.554688 0.5
0.561523 0.5
0.568359 0.5
0.575195 0.5
0.582031 0.5
0.588867 0.5
0.595703 0.5
0.602539 0.5
0.609375 0.5
0.616211 0.5
0.623047 0.5
0.629883 0.5
0.636719 0.5
0.643555 0.5
0.650391 0.5
0.657227 0.5
0.664062 0.5
0.670898 0.5
0.677734 0.5
0.68457 0.5
0.691406 0.5
0.698242 0.5
0.705078 0.5
0.711914 0.5
0.71875 0.5
0.725586 0.5
0.732422 0.5
0.739258 0.5
0.746094 0.5
0.75293 0.5
0.759766 0.5
0.766602 0.5
0.773438 0.5
0.780273 0.5
0.787109 0.5
0.793945 0.5
0.800781 0.5
0.807617 0.5
0.814453 0.5
0.821289 0.5
0.828125 0.5
0.834961 0.5
0.841797 0.5
0.848633 0.5
0.855469 0.5
0.862305 0.5
0.869141 0.5
0.875977 0.5
0.882812 0.5
0.889648 0.5
0.896484 0.5
0.90332 0.5
0.910156 0.5
0.916992 0.5
0.923828 0.5
0.930664 0.5
0.9375 0.5
0.944336 0.5
0.951172 0.5
0.958008 0.5
0.964844 0.5
0.97168 0.5
0.978516 0.5
0.985352 0.5
0.992188 0.5
0.999023 0.5
1 0.5


==> data/spikeflow_sharp_n3.dat <==
x lev
0.125 0.5625
0.25 0.541667
0.375 0.526786
0.5 0.516667
0.625 0.510081
0.75 0.505952
0.875 0.503445
1 0.501961


==> data/spikeflow_sharp_n4.dat <==
x lev
0.0625 0.53125
0.125 0.520833
0.1875 0.513393
0.25 0.508333
0.3125 0.50504
0.375 0.502976
0.4375 0.501722
0.5 0.50098
0.5625 0.50055
0.625 0.500305
0.6875 0.500168
0.75 0.500092
0.8125 0.50005
0.875 0.500027
0.9375 0.500014
1 0.500008


==> data/spikeflow_sharp_n5.dat <==
x lev
0.03125 0.515625
0.0625 0.510417
0.09375 0.506696
0.125 0.504167
0.15625 0.50252
0.1875 0.501488
0.21875 0.500861
0.25 0.50049
0.28125 0.500275
0.3125 0.500153
0.34375 0.500084
0.375 0.500046
0.40625 0.500025
0.4375 0.500013
0.46875 0.500007
0.5 0.500004
0.53125 0.500002
0.5625 0.500001
0.59375 0.500001
0.625 0.5
0.65625 0.5
0.6875 0.5
0.71875 0.5
0.75 0.5
0.78125 0.5
0.8125 0.5
0.84375 0.5
0.875 0.5
0.90625 0.5
0.9375 0.5
0.96875 0.5
1 0.5


==> data/spikeflow_sharp_n6.dat <==
x lev
0.015625 0.507812
0.03125 0.505208
0.046875 0.503348
0.0625 0.502083
0.078125 0.50126
0.09375 0.500744
0.109375 0.500431
0.125 0.500245
0.140625 0.500138
0.15625 0.500076
0.171875 0.500042
0.1875 0.500023
0.203125 0.500012
0.21875 0.500007
0.234375 0.500004
0.25 0.500002
0.265625 0.500001
0.28125 0.500001
0.296875 0.5
0.3125 0.5
0.328125 0.5
0.34375 0.5
0.359375 0.5
0.375 0.5
0.390625 0.5
0.40625 0.5
0.421875 0.5
0.4375 0.5
0.453125 0.5
0.46875 0.5
0.484375 0.5
0.5 0.5
0.515625 0.5
0.53125 0.5
0.546875 0.5
0.5625 0.5
0.578125 0.5
0.59375 0.5
0.609375 0.5
0.625 0.5
0.640625 0.5
0.65625 0.5
0.671875 0.5
0.6875 0.5
0.703125 0.5
0.71875 0.5
0.734375 0.5
0.75 0.5
0.765625 0.5
0.78125 0.5
0.796875 0.5
0.8125 0.5
0.828125 0.5
0.84375 0.5
0.859375 0.5
0.875 0.5
0.890625 0.5
0.90625 0.5
0.921875 0.5
0.9375 0.5
0.953125 0.5
0.96875 0.5
0.984375 0.5
1 0.5


==> data/spikeflow_sharp_n8.dat <==
x lev
0.00390625 0.501953
0.0117188 0.500837
0.0195312 0.500315
0.0273438 0.500108
0.0351562 0.500034
0.0429688 0.50001
0.0507812 0.500003
0.0585938 0.500001
0.0664062 0.5
0.0742188 0.5
0.0820312 0.5
0.0898438 0.5
0.0976562 0.5
0.105469 0.5
0.113281 0.5
0.121094 0.5
0.128906 0.5
0.136719 0.5
0.144531 0.5
0.152344 0.5
0.160156 0.5
0.167969 0.5
0.175781 0.5
0.183594 0.5
0.191406 0.5
0.199219 0.5
0.207031 0.5
0.214844 0.5
0.222656 0.5
0.230469 0.5
0.238281 0.5
0.246094 0.5
0.253906 0.5
0.261719 0.5
0.269531 0.5
0.277344 0.5
0.285156 0.5
0.292969 0.5
0.300781 0.5
0.308594 0.5
0.316406 0.5
0.324219 0.5
0.332031 0.5
0.339844 0.5
0.347656 0.5
0.355469 0.5
0.363281 0.5
0.371094 0.5
0.378906 0.5
0.386719 0.5
0.394531 0.5
0.402344 0.5
0.410156 0.5
0.417969 0.5
0.425781 0.5
0.433594 0.5
0.441406 0.5
0.449219 0.5
0.457031 0.5
0.464844 0.5
0.472656 0.5
0.480469 0.5
0.488281 0.5
0.496094 0.5
0.503906 0.5
0.511719 0.5
0.519531 0.5
0.527344 0.5
0.535156 0.5
0.542969 0.5
0.550781 0.5
0.558594 0.5
0.566406 0.5
0.574219 0.5
0.582031 0.5
0.589844 0.5
0.597656 0.5
0.605469 0.5
0.613281 0.5
0.621094 0.5
0.628906 0.5
0.636719 0.5
0.644531 0.5
0.652344 0.5
0.660156 0.5
0.667969 0.5
0.675781 0.5
0.683594 0.5
0.691406 0.5
0.699219 0.5
0.707031 0.5
0.714844 0.5
0.722656 0.5
0.730469 0.5
0.738281 0.5
0.746094 0.5
0.753906 0.5
0.761719 0.5
0.769531 0.5
0.777344 0.5
0.785156 0.5
0.792969 0.5
0.800781 0.5
0.808594 0.5
0.816406 0.5
0.824219 0.5
0.832031 0.5
0.839844 0.5
0.847656 0.5
0.855469 0.5
0.863281 0.5
0.871094 0.5
0.878906 0.5
0.886719 0.5
0.894531 0.5
0.902344 0.5
0.910156 0.5
0.917969 0.5
0.925781 0.5
0.933594 0.5
0.941406 0.5
0.949219 0.5
0.957031 0.5
0.964844 0.5
0.972656 0.5
0.980469 0.5
0.988281 0.5
0.996094 0.5
1 0.5

